Push--Pull with Device Sampling

We consider decentralized optimization problems in which a number of agents collaborate to minimize the average of their local functions by exchanging over an underlying communication graph. Specifically, we place ourselves in an asynchronous model where only a random portion of nodes perform computation at each iteration, while the information exchange can be conducted between all the nodes and in an asymmetric fashion. For this setting, we propose an algorithm that combines gradient tracking with a network-level variance reduction (in contrast to variance reduction within each node). This enables each node to track the average of the gradients of the objective functions. Our theoretical analysis shows that the algorithm converges linearly, when the local objective functions are strongly convex, under mild connectivity conditions on the expected mixing matrices. In particular, our result does not require the mixing matrices to be doubly stochastic. In the experiments, we investigate a broadcast mechanism that transmits information from computing nodes to their neighbors, and confirm the linear convergence of our method on both synthetic and real-world datasets.

==> Content/deprecated/synthetic_losses.tikz <==
% This file was created by tikzplotlib v0.9.6.
\definecolor{color0}{rgb}{1,0.501960784313725,0.0549019607843137}
\definecolor{color1}{rgb}{0.254901960784314,0.411764705882353,0.882352941176471}
\definecolor{color2}{rgb}{0.615686274509804,0.180392156862745,0.772549019607843}




\begin{tikzpicture}




\begin{groupplot}[group style={group size=3 by 1,horizontal sep=0.1\textwidth,},
width = 0.3\textwidth,
tick align=outside,
tick pos=left,
%title={Synthetic Data},
%ylabel={$ \frac{1}{M}\sum_{i=1}^M f(x_{i}^t) - f^\star$},
ymin=1e-6, ymax=1e6,
ymode=log,
]


\nextgroupplot[xlabel={\# iterations},xmin=0, xmax=6000,ylabel={Functional suboptimality}]
%$ \frac{1}{M}\sum_{i=1}^M f(x_{i}^t) - f^\star$},]
\addplot [thick, color0, opacity=1]
table {%
0 1176209.375
99 291131.3125
297 13144.1484375
396 2364.42822265625
495 446.651580810547
594 104.579055786133
693 18.050085067749
792 3.79387235641479
891 0.973358690738678
990 0.270606219768524
1089 0.117875561118126
1188 0.0374359041452408
1287 0.012879197485745
1386 0.00493273790925741
1485 0.00184719148091972
1584 0.000568157702218741
1683 0.000171813153428957
1782 4.86796452605631e-05
1881 1.21595776363392e-05
1980 3.23669519275427e-06
2079 9.37318361593498e-07
}; \label{plots:plot1}
\addplot [thick, color1, opacity=1]
table {%
0 1176209.375
198 88820.171875
297 24739.431640625
396 7340.80810546875
495 2710.09545898438
594 1590.05688476562
693 1181.0693359375
792 1004.79418945312
891 1215.74890136719
990 906.459899902344
1089 900.598449707031
1188 1032.31005859375
1287 853.993225097656
1386 1329.22961425781
1485 1248.81958007812
1584 1001.86334228516
1683 839.955139160156
1782 1115.12353515625
1881 1183.78979492188
1980 1042.74182128906
2079 1129.2724609375
2178 1141.72338867188
2277 1052.48828125
2376 1111.89892578125
2475 853.177368164062
2574 1188.52905273438
2673 1099.08520507812
2772 1206.75280761719
2871 1047.0341796875
2970 722.693542480469
3069 867.755065917969
3168 999.758483886719
3267 965.443603515625
3366 834.333190917969
3465 861.552062988281
3564 1033.93322753906
3663 1357.28894042969
3762 1215.25305175781
3861 1125.578125
3960 1081.57922363281
4059 1280.82092285156
4158 1150.9453125
4257 1118.82971191406
4356 1234.86499023438
4455 977.407348632812
4554 1253.40625
4653 974.141296386719
4752 777.057373046875
4851 829.164306640625
4950 1116.7353515625
5049 903.546508789062
5148 1075.93481445312
5247 968.270568847656
5346 1332.99072265625
5445 804.472412109375
5544 1202.38037109375
5643 1001.00402832031
5742 870.262573242188
5841 920.95751953125
5940 1011.58081054688
6039 1005.49273681641
6138 810.166198730469
6237 1224.53771972656
6336 1220.35144042969
6435 1052.14050292969
6534 795.899841308594
6633 922.93701171875
6732 938.646850585938
6831 882.297973632812
6930 641.524963378906
7029 753.231689453125
7128 852.629089355469
7227 724.260437011719
7326 1082.34423828125
7425 1112.28662109375
7524 1351.37512207031
7623 934.112426757812
7722 1013.24652099609
7821 1122.203125
7920 713.238464355469
8019 1003.53948974609
8118 1023.57220458984
8217 974.04931640625
8316 821.898681640625
8415 777.058227539062
8514 882.765502929688
8712 1437.19201660156
8811 1100.49133300781
8910 1323.06103515625
9009 1208.04138183594
9108 1169.66394042969
9207 984.419677734375
9306 878.6611328125
9405 974.763427734375
9504 813.194458007812
9603 848.560485839844
9702 714.765991210938
9801 899.104125976562
9900 907.71875
}; \label{plots:plot2}
\addplot [thick, color2, opacity=1]
table {%
0 1176209.375
99 176882.734375
198 22246.365234375
297 2927.93090820312
396 314.175689697266
495 56.8457717895508
594 20.5310859680176
693 5.88623666763306
792 2.6238579750061
891 0.967621743679047
990 0.291911989450455
1089 0.107227772474289
1188 0.0291776191443205
1287 0.0086918780580163
1485 0.00101196300238371
1584 0.000293983845040202
1782 2.92324766633101e-05
1881 7.97048869571881e-06
1980 2.41818020185747e-06
2079 9.77714307737187e-07
}; \label{plots:plot3}
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
1188 116444.6875
1881 31084.896484375
2376 12475.306640625
2772 6222.537109375
3069 3816.14184570312
3366 2436.53344726562
3564 1858.77185058594
3762 1456.36022949219
3960 1174.79541015625
4158 976.76953125
4356 836.692138671875
4554 736.974365234375
4752 665.492980957031
5049 593.607666015625
5346 548.696838378906
5742 513.016845703125
6237 489.233093261719
7029 472.483856201172
8415 463.829620361328
9900 461.834777832031
}; \label{plots:dashed1}
\addplot [thick, color2, opacity=1, dashed]
table {%
0 1176209.375
99 130904.140625
198 12997.751953125
396 120.200286865234
990 9.31568793021142e-05
1188 8.61764419823885e-07
}; \label{plots:dashed2}

\nextgroupplot[
xlabel={\# communications},
xmin=0, xmax=1750000,
]
\addplot [thick, color0, opacity=1]
table {%
0 1176209.375
20605 291131.3125
62376 13144.1484375
83156 2364.42822265625
104050 446.651580810547
124934 104.579055786133
145804 18.050085067749
166683 3.79387235641479
187306 0.973358690738678
207964 0.270606219768524
228568 0.117875561118126
249543 0.0374359041452408
270303 0.012879197485745
291273 0.00493273790925741
311757 0.00184719148091972
352959 0.000171813153428957
373609 4.86796452605631e-05
394157 1.21595776363392e-05
414947 3.23669519275427e-06
435519 9.37318361593498e-07
};
\addplot [thick, color1, opacity=1]
table {%
0 1176209.375
41349 88820.171875
62376 24739.431640625
83156 7340.80810546875
104050 2710.09545898438
124934 1590.05688476562
145804 1181.0693359375
166683 1004.79418945312
187306 1215.74890136719
207964 906.459899902344
228568 900.598449707031
249543 1032.31005859375
270303 853.993225097656
291273 1329.22961425781
311757 1248.81958007812
332339 1001.86334228516
352959 839.955139160156
373609 1115.12353515625
394157 1183.78979492188
414947 1042.74182128906
435519 1129.2724609375
456166 1141.72338867188
476590 1052.48828125
497232 1111.89892578125
517916 853.177368164062
538465 1188.52905273438
559102 1099.08520507812
579847 1206.75280761719
600601 1047.0341796875
621127 722.693542480469
641693 867.755065917969
662437 999.758483886719
683260 965.443603515625
703645 834.333190917969
724489 861.552062988281
745392 1033.93322753906
766082 1357.28894042969
786781 1215.25305175781
807555 1125.578125
828196 1081.57922363281
848905 1280.82092285156
869598 1150.9453125
890647 1118.82971191406
911267 1234.86499023438
931704 977.407348632812
952355 1253.40625
972623 974.141296386719
993179 777.057373046875
1014021 829.164306640625
1034519 1116.7353515625
1055141 903.546508789062
1076029 1075.93481445312
1096436 968.270568847656
1117167 1332.99072265625
1138022 804.472412109375
1158698 1202.38037109375
1179128 1001.00402832031
1199647 870.262573242188
1220295 920.95751953125
1241016 1011.58081054688
1261346 1005.49273681641
1281850 810.166198730469
1302689 1224.53771972656
1323335 1220.35144042969
1343979 1052.14050292969
1364648 795.899841308594
1385136 922.93701171875
1405691 938.646850585938
1426133 882.297973632812
1446760 641.524963378906
1467350 753.231689453125
1488045 852.629089355469
1508821 724.260437011719
1529596 1082.34423828125
1550451 1112.28662109375
1571181 1351.37512207031
1591710 934.112426757812
1612325 1013.24652099609
1633154 1122.203125
1654035 713.238464355469
1674782 1003.53948974609
1695543 1023.57220458984
1716165 974.04931640625
1737082 821.898681640625
1757583 777.058227539062
1778085 882.765502929688
1819751 1437.19201660156
1840407 1100.49133300781
1861344 1323.06103515625
1882050 1208.04138183594
1902915 1169.66394042969
1923419 984.419677734375
1944057 878.6611328125
1964780 974.763427734375
1985515 813.194458007812
2005993 848.560485839844
2026850 714.765991210938
2047261 899.104125976562
2068040 907.71875
};
\addplot [thick, color2, opacity=1]
table {%
0 1176209.375
20605 176882.734375
41349 22246.365234375
62376 2927.93090820312
83156 314.175689697266
104050 56.8457717895508
124934 20.5310859680176
145804 5.88623666763306
166683 2.6238579750061
187306 0.967621743679047
207964 0.291911989450455
228568 0.107227772474289
249543 0.0291776191443205
270303 0.0086918780580163
291273 0.0029771332629025
311757 0.00101196300238371
332339 0.000293983845040202
373609 2.92324766633101e-05
394157 7.97048869571881e-06
414947 2.41818020185747e-06
435519 9.77714307737187e-07
};
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
1273680 109482.5234375
2004480 28892.67578125
2067120 25826.751953125
};
\addplot [thick, color2, opacity=1, dashed]
table {%
0 1176209.375
20880 773803.8125
62640 318883.875
125280 80559.5390625
208800 12400.23828125
375840 282.149658203125
1211040 1.67073494594661e-06
1252800 6.48899117550172e-07
};

\nextgroupplot[
xlabel={\# local updates},
xmin=0, xmax=197600,
]
\addplot [thick, color0, opacity=1]
table {%
0 1176209.375
1980 291131.3125
5940 13144.1484375
7920 2364.42822265625
9900 446.651580810547
11880 104.579055786133
13860 18.050085067749
15840 3.79387235641479
17820 0.973358690738678
19800 0.270606219768524
21780 0.117875561118126
23760 0.0374359041452408
25740 0.012879197485745
27720 0.00493273790925741
29700 0.00184719148091972
31680 0.000568157702218741
33660 0.000171813153428957
35640 4.86796452605631e-05
37620 1.21595776363392e-05
39600 3.23669519275427e-06
41580 9.37318361593498e-07
};
\addplot [thick, color1, opacity=1]
table {%
0 1176209.375
3960 88820.171875
5940 24739.431640625
7920 7340.80810546875
9900 2710.09545898438
11880 1590.05688476562
13860 1181.0693359375
15840 1004.79418945312
17820 1215.74890136719
19800 906.459899902344
21780 900.598449707031
23760 1032.31005859375
25740 853.993225097656
27720 1329.22961425781
29700 1248.81958007812
31680 1001.86334228516
33660 839.955139160156
35640 1115.12353515625
37620 1183.78979492188
39600 1042.74182128906
41580 1129.2724609375
43560 1141.72338867188
45540 1052.48828125
47520 1111.89892578125
49500 853.177368164062
51480 1188.52905273438
53460 1099.08520507812
55440 1206.75280761719
57420 1047.0341796875
59400 722.693542480469
61380 867.755065917969
63360 999.758483886719
65340 965.443603515625
67320 834.333190917969
69300 861.552062988281
71280 1033.93322753906
73260 1357.28894042969
75240 1215.25305175781
77220 1125.578125
79200 1081.57922363281
81180 1280.82092285156
83160 1150.9453125
85140 1118.82971191406
87120 1234.86499023438
89100 977.407348632812
91080 1253.40625
93060 974.141296386719
95040 777.057373046875
97020 829.164306640625
99000 1116.7353515625
100980 903.546508789062
102960 1075.93481445312
104940 968.270568847656
106920 1332.99072265625
108900 804.472412109375
110880 1202.38037109375
112860 1001.00402832031
114840 870.262573242188
116820 920.95751953125
118800 1011.58081054688
120780 1005.49273681641
122760 810.166198730469
124740 1224.53771972656
126720 1220.35144042969
128700 1052.14050292969
130680 795.899841308594
132660 922.93701171875
134640 938.646850585938
136620 882.297973632812
138600 641.524963378906
140580 753.231689453125
142560 852.629089355469
144540 724.260437011719
146520 1082.34423828125
148500 1112.28662109375
150480 1351.37512207031
152460 934.112426757812
154440 1013.24652099609
156420 1122.203125
158400 713.238464355469
160380 1003.53948974609
162360 1023.57220458984
164340 974.04931640625
166320 821.898681640625
168300 777.058227539062
170280 882.765502929688
174240 1437.19201660156
176220 1100.49133300781
178200 1323.06103515625
180180 1208.04138183594
182160 1169.66394042969
184140 984.419677734375
186120 878.6611328125
188100 974.763427734375
190080 813.194458007812
192060 848.560485839844
194040 714.765991210938
196020 899.104125976562
198000 907.71875
};
\addplot [thick, color2, opacity=1]
table {%
0 1176209.375
1956 792749.6875
3952 498742.03125
5893 345196.125
7845 215581.265625
9832 144031.90625
11830 89240.109375
17822 22246.365234375
19807 13285.541015625
21791 9275.2314453125
23783 5821.97314453125
25742 3984.88647460938
27733 2142.65576171875
29711 1599.27880859375
31716 863.328491210938
33704 486.760131835938
35677 314.175689697266
37669 237.53645324707
39620 153.643142700195
41605 103.662727355957
43609 67.9529647827148
45585 47.9339599609375
47557 35.1315612792969
49552 34.3314743041992
51591 24.7970771789551
53553 20.5310859680176
55530 11.8016452789307
57516 8.89589500427246
59509 7.89235830307007
61502 6.31761026382446
65505 4.48102474212646
69469 2.70245170593262
71448 2.6238579750061
73412 2.18236327171326
77374 1.13691461086273
79392 0.912136852741241
81356 0.871764957904816
83348 0.779947578907013
85318 0.555269241333008
87283 0.37933549284935
89279 0.291911989450455
91287 0.233306109905243
93274 0.204816699028015
95304 0.182666853070259
97307 0.130885124206543
99292 0.0790646076202393
103263 0.0379153825342655
105199 0.0311017781496048
107167 0.0291776191443205
109135 0.0200196150690317
111087 0.013187974691391
113063 0.0128074139356613
115033 0.00849733781069517
116995 0.00771898357197642
118952 0.00684101320803165
120965 0.00523813581094146
122979 0.004361841827631
124934 0.0029771332629025
126914 0.00251783593557775
130922 0.00155144976451993
132942 0.00112560275010765
134885 0.000865574111230671
136844 0.000769952428527176
138863 0.000539094209671021
140860 0.000405608094297349
142863 0.000293983845040202
144866 0.000245228089625016
146817 0.000188488673302345
148800 0.000182958741788752
150811 0.000109415406768676
152729 8.51887525641359e-05
154695 6.15474855294451e-05
156713 5.67807874176651e-05
158688 3.53148170688655e-05
160671 2.92324766633101e-05
162644 2.033676719293e-05
164667 1.64132725331001e-05
166665 1.21422344818711e-05
168606 9.27812379813986e-06
170606 5.67943789064884e-06
172579 4.65172433905536e-06
174586 4.12267445426551e-06
176593 2.90083789877826e-06
178570 2.41818020185747e-06
180523 1.69913892023033e-06
182487 1.40099996315257e-06
184443 1.28976569158112e-06
186356 9.75210923570557e-07
};
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
121600 110329.1484375
191900 28946.845703125
197600 26020.271484375
};
\addplot [thick, color2, opacity=1, dashed]
table {%
0 1176209.375
1900 790656.5
5700 341212.375
11400 92576.703125
19000 15688.328125
34200 432.233428955078
119700 6.96513211551064e-07
};
\end{groupplot}

\end{tikzpicture}


\vspace{0.5em}

\begin{tikzpicture}

\matrix[
    matrix of nodes,
    anchor=north,
    draw,
    inner sep=0.2em,
    draw
  ]%at([yshift=1ex]legendpos)
  {
    \ref{plots:plot1}& PPDS &[5pt]
    \ref{plots:plot2}& DGD with sampling &[5pt]
    \ref{plots:dashed1}& DGD  &[5pt]
    \ref{plots:plot3}& Push--Pull &[5pt]
    \ref{plots:dashed2}& G-Push--Pull  \\};
\end{tikzpicture}


==> Content/figs/OLD_synth.tikz <==
% This file was created by tikzplotlib v0.9.6.
\begin{tikzpicture}


\pgfplotsset{every axis/.append style={font=\footnotesize}}

\colorlet{color0}{black}
\colorlet{color1}{red}
\colorlet{color2}{blue}
%\definecolor{color0}{rgb}{0.254901960784314,0.411764705882353,0.882352941176471}
%\definecolor{color1}{rgb}{1,0.501960784313725,0.0549019607843137}
%\definecolor{color2}{rgb}{0.615686274509804,0.180392156862745,0.772549019607843}

\begin{groupplot}[group style={group size=3 by 1, horizontal sep=2cm}, height=0.23\textwidth,width=0.32\textwidth]
\nextgroupplot[
%log basis y={10},
%tick align=outside,
%tick pos=left,
title={Synthetic data},
%x grid style={white!69.0196078431373!black},
xlabel={\# local gradient computed},
xmin=1, xmax=100000,
%xtick style={color=black},
%xtick={-20000,0,20000,40000,60000,80000,100000,120000},
%xticklabels={−0.2,0.0,0.2,0.4,0.6,0.8,1.0,1.2},
%y grid style={white!69.0196078431373!black},
ylabel={consensus error},
ymin=1e-10, ymax=100,
ymode=log,
legend style={font=\tiny},
%ytick style={color=black},
%ytick={1e-16,1e-13,1e-10,1e-07,0.0001,0.1,100,100000,100000000},
%yticklabels={\(  {10^{-15}}\),\(  {10^{-13}}\),\(  {10^{-11}}\),\(  {10^{-9}}\),\(  {10^{-7}}\),\(  {10^{-5}}\),\(  {10^{-3}}\),\(  {10^{-1}}\),\(  {10^{1}}\)}
]
\addplot [ultra thick, color0, opacity=1, mark=*, mark size=2, mark options={solid}, mark repeat = 15]
table {%
990 4.46728086471558
1980 5.14950847625732
2970 4.27682781219482
3960 4.74550724029541
4950 3.75834155082703
5940 3.98335981369019
6930 3.87828946113586
7920 4.44763326644897
8910 4.3120756149292
9900 3.44146156311035
10890 3.4589421749115
11880 3.90743923187256
12870 3.28857922554016
14850 3.02924537658691
15840 3.37886476516724
16830 3.19621634483337
17820 3.82869243621826
18810 3.22153306007385
19800 3.3523952960968
20790 3.21574640274048
21780 3.5987811088562
22770 4.35693550109863
24750 3.54630017280579
25740 4.71305894851685
26730 3.76807308197021
27720 4.55569791793823
28710 2.90583539009094
29700 3.13651132583618
31680 3.35566258430481
32670 4.35754442214966
33660 3.4315938949585
34650 2.92593860626221
35640 3.51977753639221
36630 3.79069662094116
37620 3.94835114479065
38610 3.7288818359375
39600 2.97953677177429
40590 3.75940012931824
41580 3.55436825752258
42570 3.24050688743591
43560 3.4111180305481
44550 3.13533186912537
45540 3.90262341499329
46530 3.22822952270508
47520 2.93358469009399
48510 3.24817276000977
49500 4.03440427780151
50490 3.69986438751221
51480 3.90918588638306
52470 3.15955662727356
53460 4.14376640319824
54450 3.35232996940613
55440 4.20054864883423
56430 3.7742714881897
57420 2.9083194732666
58410 3.03329253196716
59400 3.35828328132629
60390 3.98353028297424
61380 3.23943090438843
62370 2.6845383644104
63360 3.08312582969666
64350 3.19236993789673
65340 3.44705843925476
66330 3.48761010169983
67320 3.40228319168091
68310 3.43599367141724
69300 2.85531258583069
70290 3.78043556213379
71280 3.0616672039032
72270 3.59720396995544
73260 3.07518434524536
74250 3.3608615398407
75240 3.45958495140076
76230 3.20318388938904
78210 3.80300283432007
79200 3.57555961608887
80190 3.4953498840332
81180 3.01457834243774
82170 3.48735547065735
83160 3.36418890953064
84150 2.96539616584778
85140 3.58169102668762
86130 4.05820560455322
87120 3.76289772987366
88110 3.02859258651733
89100 3.87912511825562
90090 4.0491042137146
91080 3.77408385276794
92070 3.0045166015625
93060 3.69815444946289
94050 3.43055319786072
95040 3.01694345474243
96030 3.73339533805847
97020 3.62544226646423
98010 3.38074898719788
99000 2.90428924560547
};
\addplot [ultra thick, color1, opacity=1, mark=triangle*, mark size=2, mark options={solid,rotate=180}, mark repeat = 15]
table {%
990 5.67558240890503
1980 8.73215103149414
2970 6.53992462158203
3960 5.13493633270264
4950 2.54524755477905
5940 2.44223165512085
6930 1.80717694759369
7920 1.52263009548187
8910 0.886797785758972
9900 0.642706394195557
10890 0.574168562889099
11880 0.474756330251694
12870 0.253013461828232
13860 0.161133155226707
14850 0.127405762672424
15840 0.0971745699644089
16830 0.079565167427063
17820 0.0483217425644398
18810 0.0400845520198345
19800 0.0231988057494164
20790 0.0192875843495131
21780 0.0132026290521026
23760 0.00678788032382727
24750 0.00382108078338206
25740 0.00353882531635463
26730 0.00286818109452724
27720 0.0022176664788276
28710 0.00114888674579561
29700 0.000847394345328212
30690 0.000720649666618556
31680 0.000518803077284247
32670 0.000423259945819154
34650 0.000157617920194753
35640 0.000131094930111431
36630 0.000117199524538592
37620 7.68103709560819e-05
38610 5.43458700121846e-05
39600 4.24094723712187e-05
41580 2.41523757722462e-05
42570 1.48945382534293e-05
43560 1.10817927634344e-05
44550 7.44877888791962e-06
45540 6.80621678839088e-06
46530 4.37376866102568e-06
47520 3.22908135785838e-06
49500 2.20829247155052e-06
50490 1.74323292867484e-06
51480 1.22722826745303e-06
52470 7.0737223722972e-07
53460 6.74878435802384e-07
54450 4.10738067557759e-07
55440 3.41040845341922e-07
56430 2.77350778787877e-07
57420 1.86879475450041e-07
58410 1.12640698546329e-07
59400 1.0519938342668e-07
60390 1.06157791890382e-07
61380 6.44356035195415e-08
62370 3.74001309921823e-08
63360 2.6212619630428e-08
64350 2.72357691954994e-08
65340 1.81998558446139e-08
66330 1.4787806534855e-08
67320 1.15522071908458e-08
68310 8.09652167532704e-09
69300 6.29696650378264e-09
70290 5.56928014816549e-09
71280 4.00595379090873e-09
72270 3.256997116452e-09
73260 1.47356826740719e-09
74250 1.40095535172691e-09
75240 1.06780739805856e-09
76230 7.97230059745857e-10
77220 6.73426148178891e-10
78210 4.81101436466957e-10
79200 3.99023869501747e-10
80190 2.69773203775969e-10
81180 1.66488059449854e-10
82170 1.38739311705827e-10
83160 1.18122178704994e-10
84150 6.84146003737673e-11
85140 6.61485588526745e-11
87120 3.88047025068339e-11
88110 2.64447491682418e-11
89100 2.16608848913058e-11
90090 1.72027010691966e-11
91080 1.22954268294562e-11
92070 8.26995937008856e-12
93060 7.34270630409206e-12
94050 4.68053720781292e-12
95040 3.57698679703811e-12
96030 3.15815559467914e-12
97020 2.47004565238906e-12
98010 1.7371780012751e-12
99000 1.12767542699566e-12
};
\addplot [ultra thick, color2, opacity=1, mark=diamond*, mark size=2, mark options={solid}, mark repeat = 15]
table {%
944 25.9061946868896
1957 23.3133907318115
2930 18.2119693756104
3874 13.4106473922729
4840 14.3144435882568
5812 11.5898065567017
6802 11.8461256027222
8767 10.7306976318359
9758 11.077486038208
10750 11.038028717041
11702 11.6774435043335
12674 10.328670501709
14592 9.24527835845947
15559 8.43390083312988
16557 9.73349094390869
17506 9.14621639251709
18438 9.5650577545166
19354 8.60739898681641
20389 8.46764278411865
21374 7.97656488418579
22338 7.85827922821045
24295 7.35065603256226
25287 7.92615842819214
26252 8.24505615234375
29123 7.34295225143433
30105 7.59483432769775
32016 7.19425058364868
32983 7.27503967285156
33951 7.08723735809326
34877 6.68562698364258
37815 6.88876628875732
38794 5.93911123275757
39817 6.6595458984375
40756 7.00366306304932
41732 6.34580421447754
42758 5.98774147033691
43749 6.17098522186279
44720 5.90672254562378
45719 5.86744213104248
46714 6.60510921478271
47710 6.52490949630737
48658 5.95385217666626
49703 5.85364961624146
50680 5.87249517440796
51654 6.1936616897583
52633 5.80910539627075
54590 5.69063901901245
55617 6.24998378753662
56604 6.18967962265015
58506 5.40105533599854
59460 5.1655707359314
62423 5.62589263916016
63396 5.59877490997314
66355 4.90036153793335
67255 4.81357192993164
68225 4.90977001190186
69186 4.87138938903809
70138 4.5315089225769
71077 4.48933458328247
72998 4.92949914932251
74030 4.98906087875366
75034 4.78313398361206
77047 4.69014024734497
78983 4.64263200759888
79989 4.71071672439575
80894 4.45573711395264
81867 4.68698120117188
82856 4.50126028060913
83805 4.2166109085083
84781 4.43509864807129
85719 4.15941858291626
86744 4.05524396896362
87696 4.07447624206543
88657 3.89617228507996
89610 4.00059366226196
90605 4.03453063964844
91555 3.85330438613892
93547 3.73618173599243
95497 3.56545400619507
96463 3.57600522041321
97432 3.71561479568481
98408 3.57367563247681
};
\addplot [ultra thick, color0, opacity=1, dashed]
table {%
900 0.172043353319168
1800 0.257444143295288
2700 0.311138510704041
3600 0.346507608890533
4500 0.370143085718155
6300 0.39651745557785
9000 0.410736173391342
13500 0.413097679615021
48600 0.386768072843552
95400 0.366771668195724
99000 0.365739107131958
};
\addplot [ultra thick, color2, opacity=1, dashed]
table {%
900 10.79465675354
1800 11.5839004516602
2700 10.5895042419434
5400 7.33888006210327
8100 5.48335027694702
13500 3.25855851173401
29700 0.717174828052521
49500 0.116925626993179
69300 0.0197910834103823
90900 0.00295902555808425
99000 0.00146312057040632
};

\nextgroupplot[
title={Synthetic data},
xlabel={\# local gradient computed},
xmin=0, xmax=100000,
ylabel={$  \sumworker  \norm{\vwt[\state]-\sol}^2$},
ymin=1e-10, ymax=100,
ymode=log,
]
\addplot [ ultra thick, color0, opacity=1,mark=*, mark size=2, mark options={solid}, mark repeat = 15]
table {%
0 154.794036865234
2970 41.876838684082
4950 17.3866405487061
5940 12.4549341201782
6930 8.68754196166992
7920 7.17154932022095
8910 6.23277282714844
9900 5.09760570526123
10890 5.4734206199646
11880 5.18825578689575
12870 4.32470989227295
13860 4.98401117324829
14850 5.44861268997192
16830 4.37542295455933
18810 4.915442943573
19800 5.50377178192139
22770 5.12841987609863
23760 5.04694890975952
24750 4.56311798095703
25740 5.15233325958252
26730 4.69675827026367
27720 5.41845560073853
28710 4.15106391906738
30690 4.18585777282715
31680 3.86634540557861
32670 4.63410663604736
33660 3.98398637771606
34650 4.08415842056274
35640 4.67307615280151
37620 4.96308994293213
38610 4.73585081100464
39600 4.15013313293457
40590 4.75434684753418
41580 4.97738218307495
42570 4.31405115127563
43560 5.04448938369751
44550 4.09995412826538
45540 4.8875617980957
46530 4.07023859024048
47520 3.96696209907532
48510 3.9495325088501
49500 5.09007883071899
50490 4.40745067596436
51480 5.25270128250122
52470 5.50342273712158
53460 5.99722242355347
54450 4.57451391220093
55440 5.04694366455078
56430 4.66396999359131
57420 4.03830432891846
58410 4.19461870193481
59400 4.61858892440796
60390 4.82441568374634
61380 4.55888891220093
62370 5.18048429489136
63360 5.45814752578735
64350 4.81901597976685
66330 5.11201000213623
67320 4.3903431892395
68310 4.11515378952026
69300 3.65442252159119
70290 4.52407932281494
71280 4.15584659576416
73260 5.04270219802856
74250 5.1130542755127
75240 5.37670183181763
76230 4.64540576934814
77220 4.99402618408203
78210 5.07260131835938
79200 4.62697124481201
80190 4.80776023864746
81180 4.11292934417725
82170 4.36760902404785
83160 4.35181140899658
84150 3.80841612815857
85140 4.43280076980591
86130 4.98193788528442
87120 5.08262634277344
88110 4.46876859664917
90090 5.80797815322876
91080 6.04428434371948
92070 5.22992658615112
93060 5.20950698852539
94050 4.90642595291138
95040 4.41269588470459
96030 4.3437762260437
97020 4.66186857223511
98010 4.43680334091187
99000 3.96670842170715
};
\addplot [ultra thick, color1, opacity=1, , mark=triangle*, mark size=2, mark options={solid,rotate=180}, mark repeat = 15]
table {%
0 154.794036865234
990 97.7263565063477
1980 57.6776657104492
5940 5.68180322647095
6930 2.76640558242798
7920 1.54867100715637
8910 0.904772996902466
9900 0.577312171459198
10890 0.521886169910431
11880 0.486308187246323
13860 0.23728321492672
14850 0.193653017282486
16830 0.0946697145700455
17820 0.0802720561623573
18810 0.0565329417586327
19800 0.0361737050116062
20790 0.027441518381238
21780 0.0218760147690773
23760 0.0121445441618562
24750 0.00941221229732037
27720 0.00274200737476349
28710 0.00162283354438841
30690 0.000886420835740864
31680 0.000677816162351519
34650 0.00023581346613355
36630 0.00014143752923701
37620 0.000103334423329215
38610 6.82177051203325e-05
39600 5.19948152941652e-05
40590 4.24370482505765e-05
41580 3.25016699207481e-05
43560 1.56582827912644e-05
44550 1.09126567622297e-05
45540 8.75236310093896e-06
46530 5.91610796618625e-06
47520 4.56912403024035e-06
48510 3.45087732966931e-06
49500 2.95242966785736e-06
50490 2.24813743443519e-06
51480 1.51959341110341e-06
52470 9.79017272584315e-07
53460 7.63526202263165e-07
54450 5.20847493135079e-07
55440 3.77834822984369e-07
56430 2.94167080028274e-07
57420 2.07472396596131e-07
58410 1.29860694642048e-07
59400 1.03750970481542e-07
60390 8.94420821850872e-08
61380 6.26299438977185e-08
62370 4.10388274474371e-08
63360 3.2113252501631e-08
64350 2.86165864338273e-08
65340 2.17183480089034e-08
66330 1.41509293172248e-08
67320 1.08988267299992e-08
68310 8.18240319944152e-09
69300 5.98219029868119e-09
70290 4.56805082649225e-09
71280 3.65381080946747e-09
72270 2.71178457467158e-09
73260 1.44493783604815e-09
74250 1.48386480880447e-09
75240 1.25172083809133e-09
76230 9.24855747541642e-10
77220 7.62092333683739e-10
78210 4.5316334018608e-10
79200 3.60732416160303e-10
80190 2.59581217632032e-10
81180 1.51174531226594e-10
83160 9.83138570553876e-11
84150 5.65316508882585e-11
85140 5.59181589920854e-11
86130 4.52706830356142e-11
87120 2.84925277815873e-11
88110 2.16775399713987e-11
89100 1.80765021007279e-11
90090 1.29135556414806e-11
91080 1.11060570462396e-11
92070 7.50375196006958e-12
93060 6.07573626826285e-12
95040 2.91063874391373e-12
96030 2.59393179678769e-12
97020 2.20110561721665e-12
98010 1.4471129372931e-12
99000 1.04362666512176e-12
};
\addplot [ultra thick, color2, opacity=1, mark=diamond*, mark size=2, mark options={solid}, mark repeat = 15]
table {%
0 154.794036865234
944 51.555305480957
1957 21.8706645965576
2930 16.1302642822266
3874 12.7491931915283
4840 12.7458658218384
5812 10.9334468841553
6802 11.1511497497559
7784 10.4099931716919
10750 10.2653837203979
11702 10.8970918655396
12674 9.7091064453125
14592 8.88612365722656
15559 8.21358108520508
16557 9.19514179229736
17506 8.70393753051758
18438 8.9779748916626
19354 7.94675397872925
20389 7.92982959747314
21374 7.51000356674194
22338 7.44014978408813
24295 6.98379945755005
26252 7.65492916107178
29123 6.86397218704224
31051 6.7904224395752
32016 6.61689186096191
32983 6.88331127166748
33951 6.67705488204956
34877 6.19077205657959
36825 6.26799201965332
37815 6.23128128051758
38794 5.5374870300293
39817 6.20789241790771
40756 6.41034364700317
41732 5.72353315353394
42758 5.56055212020874
43749 5.72022247314453
44720 5.45281982421875
45719 5.40047264099121
46714 6.01684093475342
47710 5.86628913879395
48658 5.31123971939087
49703 5.41093492507935
50680 5.32812213897705
51654 5.64324617385864
52633 5.32723188400269
54590 5.25334119796753
55617 5.71028423309326
56604 5.69645118713379
57548 5.13581848144531
59460 4.87420606613159
62423 5.15771579742432
63396 5.16996812820435
64372 4.89565420150757
67255 4.37272548675537
68225 4.47817659378052
69186 4.49408769607544
70138 4.13252258300781
71077 4.04297113418579
72074 4.37290906906128
72998 4.55642461776733
74030 4.54744100570679
76044 4.26277780532837
77047 4.20252323150635
78014 4.31785917282104
78983 4.25759124755859
79989 4.34758520126343
80894 4.11148881912231
81867 4.4107084274292
82856 4.2206392288208
83805 3.8786768913269
84781 4.02440595626831
85719 3.71343493461609
86744 3.79704904556274
87696 3.67714905738831
88657 3.65189552307129
89610 3.71036100387573
90605 3.56915140151978
93547 3.53427147865295
94535 3.33575892448425
96463 3.30997347831726
97432 3.43179249763489
98408 3.33334541320801
};
\addplot [ultra thick, color0, opacity=1, dashed]
table {%
0 154.794036865234
99000 58.9931449890137
};
\addplot [ultra thick, color2, opacity=1, dashed]
table {%
0 154.794036865234
900 53.1449165344238
1800 17.5928058624268
2700 10.2945976257324
3600 8.88938331604004
6300 6.41205596923828
9900 4.41677474975586
18000 2.04030132293701
37800 0.32409605383873
60300 0.0417025275528431
83700 0.00515287648886442
99000 0.00134010950569063
};

\nextgroupplot[
title={Synthetic data},
xlabel={\# activated nodes},
xmin=0, xmax=20,
ylabel={\(  \sumworker  \norm{\vw[\state]^{\text{final}}-\sol}^2 \)},
ymin=1e-10, ymax=100,
ymode=log,
]
\addplot [ultra thick, color0, mark=*, mark size=2, mark options={solid}, mark repeat = 3]
table {%
1 16.8635215759277
2 3.47887301445007
3 3.50723433494568
4 3.26937770843506
5 3.27203965187073
6 3.24027132987976
7 3.59680414199829
8 3.47084283828735
9 3.32389616966248
10 3.25090384483337
11 3.20658040046692
12 3.21938323974609
13 3.24479794502258
14 3.36178612709045
15 3.54632449150085
16 3.29981136322021
17 3.48696970939636
18 3.58052706718445
19 3.53775691986084
20 3.57877039909363
};
\addplot [ultra thick, color1, mark=triangle*, mark size=2, mark options={solid,rotate=180}, mark repeat = 3]
table {%
1 3.56930732727051
2 1.25664782524109
3 0.51089084148407
4 4.33262575825211e-05
5 1.89362992841779e-06
6 8.99499568163264e-08
7 4.28486401915507e-09
8 2.79563067140387e-10
9 1.46853536275859e-11
10 8.62811558310916e-13
11 1.5281297006866e-13
12 1.5365149202886e-13
13 1.59783603991166e-13
14 1.71894101600248e-13
15 1.46843542642335e-13
16 1.48476120721136e-13
17 1.43812574153988e-13
18 1.59437323369802e-13
19 1.64485775260709e-13
20 1.41802788586852e-13
};
\addplot [ultra thick, color2, mark=diamond*, mark size=2, mark options={solid}, mark repeat = 3]
table {%
1 5.77882289886475
2 2.96883893013
3 1.67220258712769
4 0.890065789222717
5 0.431718111038208
6 0.207459539175034
7 0.0941703915596008
8 0.0440218970179558
9 0.0198231507092714
10 0.00923536065965891
11 0.00432142056524754
12 0.00210532522760332
13 0.00093307759379968
14 0.000422978191636503
15 0.000191848652320914
16 8.56609985930845e-05
17 3.70989146176726e-05
18 1.68744682014221e-05
19 7.01005228620488e-06
20 2.84416137219523e-06
};
\end{groupplot}

\end{tikzpicture}


==> Content/figs/emnist_consensus.tikz <==

\nextgroupplot[
xlabel={\# iterations},
xmin=0, xmax=8000,
ylabel={Distance to consensus},
]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
4 1.45160412788391
9 1.62696325778961
19 2.25307202339172
20 2.29753041267395
40 2.70644998550415
49 2.73647737503052
60 3.10764670372009
80 3.26748728752136
99 3.10598206520081
100 3.12697458267212
120 3.0504424571991
160 3.25648236274719
180 3.22523498535156
200 3.59990453720093
220 3.76391744613647
240 3.61014723777771
260 3.39069581031799
280 3.37919211387634
300 2.99283528327942
320 3.16039633750916
340 2.96029305458069
360 3.14936113357544
380 3.31988048553467
400 3.61232018470764
420 3.24390029907227
440 3.10024952888489
460 3.26575064659119
480 3.63574266433716
500 3.85525941848755
520 3.34438157081604
540 3.36641049385071
560 3.42646026611328
580 3.73248028755188
600 3.62344551086426
620 3.55828666687012
660 2.852370262146
680 2.90547013282776
700 2.65204358100891
720 2.59744715690613
740 2.25689125061035
760 2.16082811355591
800 2.15516901016235
820 1.8798623085022
840 1.82028687000275
860 1.73516595363617
880 1.7061493396759
900 1.57335269451141
920 1.53048098087311
940 1.47839665412903
960 1.51277601718903
980 1.48354601860046
1000 1.31097733974457
1020 1.2540408372879
1040 1.21819269657135
1080 1.20688724517822
1100 1.06534814834595
1120 1.06009602546692
1160 1.01320624351501
1180 0.856502056121826
1200 0.834166944026947
1220 0.875988841056824
1240 0.777628839015961
1260 0.813552796840668
1280 0.774272739887238
1300 0.76268059015274
1320 0.664092659950256
1340 0.655917167663574
1360 0.694844663143158
1380 0.802383959293365
1400 0.784383177757263
1420 0.740027606487274
1440 0.852352499961853
1460 1.14067816734314
1480 1.33852350711823
1500 1.13239943981171
1520 1.35741186141968
1540 1.21030855178833
1560 1.1060471534729
1580 1.02964401245117
1600 1.01232469081879
1620 0.9766885638237
1640 0.967500627040863
1660 1.00898015499115
1680 1.00114393234253
1700 0.985238194465637
1720 0.920661807060242
1740 0.928828537464142
1760 1.0143666267395
1780 0.947072744369507
1800 0.902004182338715
1820 0.946741580963135
1840 1.05894291400909
1860 1.05600368976593
1920 1.02827727794647
1940 0.830735325813293
1960 0.695703446865082
1980 0.731475055217743
2000 0.746871590614319
2020 0.695758640766144
2040 0.626596927642822
2060 0.595117092132568
2080 0.516652345657349
2120 0.441526919603348
2140 0.458042442798615
2160 0.427999377250671
2200 0.450886189937592
2220 0.444509238004684
2240 0.464928507804871
2260 0.429473370313644
2280 0.390467315912247
2300 0.386602699756622
2320 0.353078752756119
2340 0.331317752599716
2360 0.31785660982132
2380 0.309571385383606
2400 0.351216197013855
2420 0.337823122739792
2440 0.280256718397141
2460 0.251967519521713
2500 0.243697628378868
2520 0.266697287559509
2540 0.256065636873245
2560 0.236688792705536
2580 0.211060225963593
2600 0.189948335289955
2620 0.179876670241356
2640 0.187243014574051
2660 0.189471140503883
2700 0.162339404225349
2720 0.178916051983833
2740 0.184966132044792
2760 0.193288072943687
2780 0.171792581677437
2800 0.145979255437851
2820 0.166370466351509
2840 0.221635445952415
2860 0.211477056145668
2880 0.220648095011711
2900 0.224296972155571
2920 0.268243610858917
2940 0.275634676218033
2960 0.293426603078842
2980 0.279901444911957
3000 0.313110917806625
3020 0.321383148431778
3040 0.291596859693527
3060 0.324058353900909
3080 0.314032584428787
3100 0.294617176055908
3120 0.303923815488815
3140 0.299545526504517
3160 0.268169462680817
3180 0.264775633811951
3200 0.273135334253311
3240 0.30894660949707
3260 0.294641762971878
3280 0.251209259033203
3300 0.225679636001587
3320 0.247968658804893
3340 0.210112765431404
3360 0.217416346073151
3380 0.19995528459549
3400 0.214376240968704
3420 0.183758139610291
3440 0.156666994094849
3460 0.150419175624847
3480 0.153821006417274
3500 0.132957920432091
3520 0.119175739586353
3540 0.123545497655869
3580 0.144652843475342
3600 0.134668275713921
3620 0.126352399587631
3640 0.120106719434261
3660 0.129868596792221
3680 0.129225015640259
3700 0.116035893559456
3720 0.106298625469208
3740 0.10091508179903
3760 0.0968981012701988
3800 0.101993799209595
3820 0.0998822599649429
3840 0.100128822028637
3860 0.10146364569664
3880 0.107459016144276
3900 0.109315916895866
3920 0.0988449454307556
3940 0.101208411157131
3960 0.0926371514797211
3980 0.099094033241272
4000 0.0883080586791039
4020 0.086793065071106
4060 0.0848861485719681
4080 0.0856357216835022
4100 0.0832150802016258
4120 0.0834384262561798
4140 0.0909406915307045
4160 0.0901392325758934
4180 0.0886235386133194
4200 0.10303058475256
4220 0.101692080497742
4240 0.090085431933403
4260 0.0909531936049461
4280 0.0938767194747925
4300 0.0885763391852379
4320 0.0870226472616196
4340 0.0897066369652748
4360 0.0854825749993324
4380 0.0777920037508011
4400 0.0725067630410194
4420 0.0752598643302917
4440 0.0875266343355179
4460 0.0841262713074684
4480 0.0768942832946777
4500 0.087883748114109
4520 0.0875168517231941
4540 0.0970369279384613
4560 0.0986934453248978
4580 0.0800888761878014
4600 0.0845725908875465
4620 0.0784049555659294
4640 0.0709370300173759
4660 0.0739415213465691
4680 0.0815710797905922
4700 0.0738938227295876
4720 0.0814029648900032
4740 0.102365396916866
4760 0.0872428491711617
4780 0.0820745304226875
4800 0.0840144008398056
4820 0.0846755877137184
4840 0.0992587879300117
4860 0.138073325157166
4880 0.126615285873413
4900 0.1175207644701
4920 0.117063075304031
4940 0.097478911280632
4960 0.0972804203629494
4980 0.104566998779774
5000 0.126898854970932
5020 0.111454673111439
5040 0.0846096724271774
5060 0.067144088447094
5080 0.0619474984705448
5100 0.0627379640936852
5120 0.0627377405762672
5140 0.0635608211159706
5160 0.0626941323280334
5180 0.06119205057621
5200 0.0604823604226112
5220 0.0612533874809742
5240 0.0687248557806015
5280 0.0683391541242599
5300 0.0687329918146133
5320 0.0729799419641495
5340 0.067068912088871
5360 0.068193107843399
5380 0.0785884410142899
5400 0.0805571302771568
5420 0.0814810767769814
5440 0.0794102549552917
5460 0.0870019644498825
5480 0.0827278345823288
5500 0.0781355351209641
5520 0.0715896189212799
5540 0.0711250603199005
5560 0.0606068857014179
5580 0.0576218850910664
5600 0.0601733289659023
5620 0.0559389628469944
5640 0.0473387911915779
5660 0.0487849041819572
5680 0.0491426512598991
5700 0.0539701990783215
5720 0.0599114149808884
5740 0.0600861012935638
5760 0.0579183660447598
5780 0.0571887232363224
5800 0.064072772860527
5820 0.0607918091118336
5840 0.0666248947381973
5860 0.0635568648576736
5880 0.065526969730854
5900 0.0609902366995811
5920 0.054426409304142
5940 0.0585562624037266
5960 0.0619596913456917
5980 0.0696548745036125
6000 0.0743716657161713
6020 0.0739862248301506
6040 0.0867749825119972
6060 0.0868623033165932
6080 0.0891679003834724
6100 0.0881784483790398
6120 0.0896656736731529
6140 0.08550626039505
6160 0.0875776261091232
6180 0.0868029743432999
6200 0.0920534431934357
6220 0.0822747424244881
6240 0.0781031399965286
6260 0.0794397741556168
6280 0.0847911611199379
6300 0.091396763920784
6320 0.0869963020086288
6340 0.0899490639567375
6380 0.0847182944417
6400 0.0735895559191704
6420 0.0685809031128883
6440 0.0635705217719078
6460 0.0620213747024536
6480 0.0673516020178795
6500 0.0699239075183868
6520 0.0766348540782928
6540 0.0799465477466583
6560 0.075169250369072
6580 0.0691049993038177
6600 0.0765362679958344
6620 0.068341501057148
6640 0.0692964866757393
6660 0.0622719489037991
6680 0.0679304525256157
6700 0.0672699734568596
6720 0.0791210308670998
6740 0.0783183798193932
6760 0.0757399946451187
6780 0.0802832916378975
6800 0.0792524069547653
6820 0.0777537003159523
6840 0.0785184502601624
6860 0.0719807669520378
6880 0.0723913013935089
6920 0.0595610104501247
6940 0.0639836713671684
6960 0.0536348260939121
6980 0.05453946813941
7000 0.0523134805262089
7020 0.049446702003479
7040 0.0492875203490257
7060 0.0476208962500095
7080 0.0436478070914745
7100 0.0403517074882984
7120 0.0419011563062668
7140 0.0352981090545654
7160 0.0364444740116596
7180 0.0314814522862434
7200 0.035847045481205
7220 0.0410458110272884
7240 0.0358982682228088
7260 0.0435998514294624
7280 0.0535852648317814
7300 0.0593330077826977
7320 0.225911125540733
7340 0.298754036426544
7360 0.2801813185215
7380 0.287797749042511
7400 0.195012226700783
7420 0.16232131421566
7440 0.132490947842598
7460 0.115299053490162
7480 0.104124538600445
7500 0.0860181972384453
7520 0.0796138644218445
7560 0.0666781365871429
7580 0.0679944232106209
7600 0.0582486651837826
7620 0.0588961467146873
7640 0.0582153387367725
7660 0.0640240386128426
7680 0.0564283840358257
7700 0.0512705035507679
7720 0.05237877368927
7740 0.0505753718316555
7760 0.0581463947892189
7780 0.062010869383812
7800 0.0579721257090569
7820 0.0561552792787552
7840 0.0597984120249748
7860 0.0604367703199387
7880 0.0533576346933842
7900 0.0560960620641708
7920 0.0606763809919357
7940 0.0614961311221123
7960 0.0571905262768269
7980 0.0556779280304909
8000 0.0585308745503426
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
4 1.41234397888184
9 1.81113433837891
19 1.86665499210358
20 1.85008537769318
40 1.99236154556274
49 1.95567297935486
60 2.11271905899048
80 2.13887619972229
99 2.09997153282166
100 2.0774290561676
120 2.22253203392029
140 2.09128046035767
160 2.06692934036255
180 2.14734601974487
200 2.17008876800537
220 2.05376243591309
240 1.80411052703857
280 1.85464870929718
300 1.71582353115082
320 1.82169783115387
340 1.75179648399353
360 1.77041709423065
380 1.76446878910065
400 1.8332713842392
420 2.06335854530334
440 1.87154686450958
460 1.83995616436005
480 1.71874475479126
500 1.81143808364868
520 1.69838213920593
540 1.61594820022583
560 1.6787520647049
580 1.71818995475769
600 1.66944670677185
620 1.72389388084412
640 1.57656216621399
660 1.56594252586365
680 1.65365695953369
700 1.51884198188782
720 1.493079662323
740 1.44458246231079
760 1.4714320898056
780 1.54121124744415
800 1.59000670909882
820 1.4795845746994
840 1.516148686409
860 1.49290227890015
880 1.49749565124512
900 1.4359495639801
920 1.45514500141144
940 1.45242154598236
960 1.46909987926483
980 1.52894461154938
1000 1.50091695785522
1020 1.52728688716888
1040 1.48726689815521
1060 1.46671009063721
1080 1.47397482395172
1100 1.40940654277802
1120 1.48413407802582
1140 1.47412979602814
1160 1.51037538051605
1180 1.40315210819244
1200 1.38188886642456
1220 1.44977045059204
1240 1.40507447719574
1260 1.45518064498901
1280 1.45370864868164
1300 1.37561452388763
1320 1.35483634471893
1340 1.42489695549011
1380 1.44941663742065
1400 1.38938808441162
1420 1.40493881702423
1440 1.48647344112396
1460 1.4631804227829
1480 1.4501166343689
1500 1.41265654563904
1520 1.4084392786026
1540 1.43004786968231
1560 1.42768514156342
1580 1.45052230358124
1600 1.26270401477814
1620 1.27966439723969
1640 1.1941294670105
1660 1.2637802362442
1680 1.30520057678223
1700 1.24671518802643
1720 1.26743102073669
1740 1.25785434246063
1760 1.33723676204681
1780 1.30963838100433
1800 1.24331831932068
1820 1.23235964775085
1840 1.28398358821869
1860 1.39181649684906
1940 1.38225913047791
1960 1.39479768276215
1980 1.44420194625854
2000 1.4266242980957
2020 1.3832004070282
2040 1.38592803478241
2060 1.34169185161591
2080 1.29186749458313
2100 1.25224316120148
2120 1.26202070713043
2140 1.26185262203217
2160 1.28983294963837
2180 1.26944983005524
2200 1.3197922706604
2220 1.29678070545197
2240 1.32892203330994
2260 1.32611334323883
2280 1.28811204433441
2300 1.32208299636841
2320 1.30974006652832
2340 1.18884658813477
2360 1.10999703407288
2400 1.09899532794952
2420 1.17087757587433
2460 1.11442470550537
2480 1.11212611198425
2500 1.09882581233978
2520 1.09523606300354
2540 1.11364829540253
2560 1.14102292060852
2580 1.15555882453918
2600 1.13779246807098
2620 1.15882670879364
2640 1.16040515899658
2660 1.13998198509216
2680 1.1100332736969
2700 1.09350490570068
2720 1.09892201423645
2740 1.1582727432251
2760 1.16184830665588
2780 1.13618302345276
2820 1.03486084938049
2840 1.07289516925812
2860 1.07548606395721
2880 1.14894258975983
2900 1.14173066616058
2920 1.11043035984039
2960 1.15947103500366
2980 1.12940084934235
3000 1.1823570728302
3020 1.11198019981384
3040 1.06425249576569
3080 1.12251305580139
3100 1.09256076812744
3120 1.13645339012146
3140 1.15854525566101
3160 1.15800595283508
3180 1.17915201187134
3200 1.15270984172821
3280 1.09808802604675
3300 1.11139035224915
3320 1.1135458946228
3340 1.12751626968384
3360 1.09167397022247
3380 1.04537749290466
3400 1.08418333530426
3420 1.14787709712982
3440 1.12719416618347
3460 1.19867610931396
3480 1.17629754543304
3500 1.20141541957855
3520 1.14119803905487
3540 1.12676727771759
3560 1.09395229816437
3580 1.13100254535675
3600 1.11902499198914
3620 1.12578845024109
3660 1.09558093547821
3680 1.16526508331299
3700 1.08664035797119
3720 1.07703757286072
3740 1.12534856796265
3760 1.1015727519989
3780 1.08901214599609
3800 1.08564376831055
3820 1.05375754833221
3840 1.06873893737793
3860 1.10412132740021
3880 1.12513661384583
3900 1.13939607143402
3920 1.12489151954651
3940 1.13872945308685
3960 1.13101494312286
3980 1.11519181728363
4000 1.08569407463074
4020 1.02088868618011
4040 1.02904188632965
4060 1.00247836112976
4080 0.996758878231049
4100 0.964981257915497
4120 0.988033890724182
4140 1.0008190870285
4160 0.984137296676636
4180 0.995801448822021
4200 0.945648193359375
4220 0.983889877796173
4240 0.977918803691864
4260 1.03531181812286
4280 1.10581374168396
4300 1.06872141361237
4320 1.07409381866455
4340 1.10325574874878
4360 1.10753059387207
4380 1.12270379066467
4420 1.0331894159317
4440 1.06762599945068
4460 1.02228486537933
4480 1.02664577960968
4500 0.964654445648193
4520 0.996077597141266
4540 1.05980658531189
4560 1.01258897781372
4580 1.01053488254547
4600 1.05952727794647
4620 1.07694125175476
4640 1.08246099948883
4660 1.07323944568634
4700 1.11664986610413
4720 1.07108521461487
4740 1.05061209201813
4760 1.01806366443634
4780 1.04073882102966
4800 0.971078336238861
4820 0.992222547531128
4860 0.988663017749786
4880 1.02354383468628
4900 1.01190829277039
4920 1.0765129327774
4940 1.06888628005981
4960 0.980535984039307
4980 0.947368860244751
5000 0.98922872543335
5020 0.979973614215851
5040 1.02439939975739
5080 0.995434463024139
5100 1.04062879085541
5120 1.07222771644592
5140 1.11486923694611
5160 1.05703377723694
5180 1.01334726810455
5200 1.00832045078278
5220 1.0281480550766
5240 0.988886892795563
5300 0.959260523319244
5320 0.994720458984375
5340 0.959199190139771
5360 1.02786576747894
5380 1.01571261882782
5400 1.04590559005737
5420 1.04226624965668
5440 1.0286877155304
5460 0.982604682445526
5480 0.981819570064545
5500 1.04693078994751
5520 1.05902171134949
5540 1.02941596508026
5560 1.035120844841
5580 1.10144114494324
5600 1.11316847801208
5640 1.03297305107117
5660 0.989064991474152
5680 0.924257040023804
5700 0.937225997447968
5720 0.955795109272003
5740 0.980619430541992
5760 0.976542472839355
5780 0.939580798149109
5800 1.00458538532257
5820 1.00495910644531
5840 0.985226571559906
5860 0.986532270908356
5880 0.996224105358124
5900 0.97117292881012
5920 0.940215945243835
5940 0.922828078269958
5960 0.958237886428833
5980 0.938412189483643
6000 0.954019546508789
6020 0.945311307907104
6040 1.00865626335144
6060 0.994357645511627
6080 1.01662528514862
6100 0.9995356798172
6120 1.0158154964447
6140 0.944175481796265
6160 1.02899861335754
6180 0.983526468276978
6200 1.03107845783234
6240 1.03229641914368
6260 1.06770980358124
6280 1.03211116790771
6300 1.09799480438232
6320 1.06179618835449
6340 1.06944358348846
6360 1.05087745189667
6380 1.0539458990097
6400 1.04810452461243
6420 1.0667542219162
6440 1.00521624088287
6460 0.985816836357117
6480 0.936498701572418
6500 0.959055185317993
6520 0.970833957195282
6540 1.0208466053009
6560 0.984890758991241
6580 0.963646173477173
6600 0.968897700309753
6620 0.94969779253006
6640 0.978152096271515
6660 0.979734539985657
6680 0.970174074172974
6700 0.928503274917603
6720 1.00398743152618
6740 1.01111030578613
6760 0.996797740459442
6780 1.00470530986786
6800 1.00325107574463
6840 0.973135352134705
6860 0.931597173213959
6880 0.908089101314545
6900 0.913459539413452
6920 0.886381149291992
6940 0.92230486869812
6960 0.918860971927643
7000 0.984257519245148
7020 0.922964334487915
7040 0.952963769435883
7060 1.03955018520355
7080 0.961855471134186
7100 0.995922267436981
7120 0.979584753513336
7140 0.923370778560638
7160 0.979237973690033
7180 0.943101584911346
7200 0.967311322689056
7220 0.923687934875488
7240 0.92922967672348
7260 0.963083446025848
7280 0.946516335010529
7300 0.924452185630798
7320 0.939885914325714
7340 0.969440162181854
7360 0.984196186065674
7380 1.02879643440247
7400 0.938708424568176
7420 1.00363254547119
7440 0.944102108478546
7460 0.905145823955536
7480 0.932873010635376
7500 0.919432401657104
7520 0.911768853664398
7540 0.937082946300507
7560 0.888390421867371
7580 0.93729954957962
7600 0.936223983764648
7620 0.967663168907166
7640 0.94740504026413
7680 0.954822242259979
7700 0.926703155040741
7720 0.964816808700562
7740 0.951101839542389
7760 0.899956941604614
7780 0.90897536277771
7800 0.961273789405823
7820 0.875532567501068
7840 0.899732887744904
7860 0.876075387001038
7880 0.845356643199921
7900 0.838822484016418
7920 0.890833795070648
7940 0.903126180171967
7960 0.901696979999542
7980 0.889691591262817
8000 0.870745241641998
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=30]
table {%
4 0.973017036914825
9 1.23598206043243
19 1.23153555393219
20 1.47185826301575
40 1.48316848278046
49 1.67370653152466
60 1.85141277313232
80 1.86739909648895
99 1.78237068653107
100 1.91974127292633
120 1.81036043167114
140 1.80607712268829
160 1.88954365253448
180 1.83401024341583
200 1.83273696899414
220 1.76553702354431
240 1.7208137512207
260 1.63422346115112
280 1.58993470668793
300 1.50919055938721
320 1.60931766033173
340 1.64941740036011
360 1.65490341186523
380 1.73305153846741
420 1.56469655036926
440 1.60437250137329
460 1.60515666007996
480 1.50769007205963
500 1.5154937505722
520 1.54734909534454
540 1.56547796726227
560 1.53631508350372
580 1.49455094337463
600 1.37304294109344
620 1.28668296337128
640 1.34665620326996
660 1.2586635351181
680 1.25394403934479
700 1.13892233371735
720 1.20792961120605
740 1.43327617645264
760 1.61281883716583
780 1.32010746002197
800 1.24594581127167
820 1.20917427539825
840 1.29890954494476
860 1.1837329864502
880 0.996281802654266
900 0.922944605350494
920 0.89603579044342
940 0.788658678531647
960 0.733494281768799
980 0.714299619197845
1000 0.663942992687225
1020 0.737898826599121
1040 0.718671500682831
1060 0.67400074005127
1080 0.684599161148071
1100 0.662917912006378
1120 0.698102414608002
1140 0.585973262786865
1160 0.54056590795517
1180 0.585240602493286
1200 0.542827010154724
1220 0.562497854232788
1240 0.527107417583466
1260 0.498559325933456
1280 0.450489073991776
1320 0.460732221603394
1340 0.46046569943428
1360 0.415497273206711
1380 0.38196274638176
1400 0.424051880836487
1440 0.423591673374176
1460 0.426690518856049
1480 0.403558701276779
1500 0.398370534181595
1520 0.373690992593765
1540 0.339574843645096
1560 0.293705403804779
1580 0.258200615644455
1600 0.23112453520298
1620 0.231650561094284
1640 0.249962761998177
1660 0.233148112893105
1680 0.227001667022705
1700 0.232461929321289
1720 0.245639592409134
1740 0.228912219405174
1760 0.219442084431648
1780 0.34453159570694
1800 0.308204621076584
1820 0.34753206372261
1840 0.509814023971558
1860 0.56937575340271
1880 0.822142124176025
1900 0.666511416435242
1920 0.521430253982544
1940 0.637920439243317
1960 0.540244460105896
1980 0.585205435752869
2000 0.55189847946167
2020 0.510965347290039
2040 0.605823993682861
2060 0.538742005825043
2080 0.52866119146347
2100 0.425029575824738
2120 0.345211744308472
2140 0.301177531480789
2160 0.30572447180748
2180 0.300549507141113
2200 0.279718279838562
2220 0.272498577833176
2240 0.245253816246986
2260 0.259504914283752
2280 0.241598680615425
2300 0.219870284199715
2320 0.208792045712471
2340 0.191916018724442
2360 0.189161270856857
2380 0.201173827052116
2400 0.187771752476692
2420 0.187605187296867
2440 0.165215834975243
2460 0.140342280268669
2480 0.122491963207722
2500 0.130503714084625
2520 0.127116665244102
2540 0.14718234539032
2560 0.14266337454319
2580 0.176751300692558
2600 0.179306119680405
2620 0.230977535247803
2640 0.19035430252552
2660 0.196107223629951
2680 0.141347020864487
2700 0.151614531874657
2720 0.149175241589546
2740 0.140626907348633
2760 0.138322696089745
2780 0.124440848827362
2800 0.142981082201004
2820 0.144532099366188
2840 0.155493170022964
2860 0.163133352994919
2880 0.161245316267014
2900 0.167586892843246
2920 0.168638080358505
2940 0.154785126447678
2960 0.159563407301903
2980 0.150114566087723
3000 0.127878412604332
3020 0.150831505656242
3040 0.139008700847626
3060 0.110980294644833
3080 0.110189445316792
3100 0.110438652336597
3120 0.107680760324001
3140 0.109378352761269
3160 0.112959735095501
3180 0.10337258130312
3200 0.0959272086620331
3240 0.0843621641397476
3260 0.083119310438633
3280 0.083930566906929
3300 0.0974431484937668
3320 0.0965130403637886
3340 0.0931502059102058
3360 0.0975729003548622
3380 0.0878642573952675
3400 0.0802882090210915
3420 0.0834608301520348
3440 0.0838626325130463
3460 0.0756804123520851
3480 0.0661111325025558
3500 0.0713051706552505
3520 0.0618661716580391
3540 0.0697111487388611
3560 0.0582221932709217
3580 0.0583455227315426
3600 0.0530809126794338
3620 0.0582657270133495
3640 0.0592161044478416
3660 0.0663336589932442
3680 0.0783782675862312
3700 0.0704270228743553
3720 0.0724051892757416
3740 0.0775634348392487
3760 0.0848943293094635
3780 0.0827741250395775
3800 0.0860654786229134
3840 0.105973437428474
3880 0.111483186483383
3900 0.116011567413807
3920 0.093674473464489
3940 0.0850145369768143
3960 0.0692870020866394
3980 0.0676903054118156
4020 0.0704972892999649
4040 0.0687244981527328
4060 0.0661205500364304
4080 0.0657717511057854
4100 0.071004256606102
4120 0.0638109594583511
4140 0.0590013079345226
4160 0.058776780962944
4180 0.0566343478858471
4200 0.0561030507087708
4220 0.0636217445135117
4240 0.0665460079908371
4260 0.0588680095970631
4280 0.0612596608698368
4300 0.0632701963186264
4320 0.0644620135426521
4340 0.0597323998808861
4360 0.0503607466816902
4380 0.0493245497345924
4400 0.05521110445261
4420 0.0559319145977497
4440 0.0499581545591354
4460 0.0659075155854225
4480 0.0611680373549461
4500 0.0697458907961845
4520 0.0590337216854095
4540 0.051510039716959
4560 0.0617730803787708
4580 0.0539952553808689
4600 0.0469244159758091
4620 0.0521707721054554
4640 0.0566225647926331
4660 0.0501474887132645
4680 0.054070807993412
4700 0.0493968352675438
4720 0.044554241001606
4740 0.0447158552706242
4760 0.0495263561606407
4780 0.0476310774683952
4800 0.0445809587836266
4820 0.0352456420660019
4840 0.0329926274716854
4860 0.02585618942976
4880 0.0309370812028646
4900 0.0303918793797493
4920 0.0292372591793537
4940 0.0267746187746525
4960 0.0289067570120096
4980 0.0354518964886665
5000 0.0352897942066193
5020 0.0271098539233208
5040 0.0283498112112284
5060 0.0350091904401779
5080 0.0370952598750591
5100 0.0388027541339397
5120 0.0361145958304405
5140 0.0361811444163322
5160 0.0359470769762993
5180 0.0414837338030338
5200 0.0526155419647694
5220 0.0506213419139385
5240 0.0498258210718632
5260 0.0524823777377605
5280 0.0578566528856754
5300 0.0516215749084949
5320 0.0563812255859375
5340 0.0653414353728294
5360 0.0678212195634842
5380 0.0665052533149719
5400 0.0597492381930351
5420 0.0601735934615135
5440 0.0528172552585602
5460 0.0510115809738636
5480 0.0472880229353905
5500 0.0489150658249855
5520 0.040157612413168
5540 0.0401140414178371
5560 0.0464664809405804
5580 0.04529944434762
5600 0.0363476872444153
5620 0.0392510443925858
5640 0.042659018188715
5660 0.0473781116306782
5680 0.0542689077556133
5700 0.0551433302462101
5720 0.054825734347105
5740 0.0542104244232178
5760 0.0613897107541561
5780 0.0588687360286713
5800 0.0642234608530998
5820 0.0622339434921741
5840 0.0638140812516212
5880 0.0512054301798344
5900 0.0549397319555283
5920 0.0604119598865509
5940 0.0689742043614388
5960 0.0728956386446953
5980 0.074537917971611
6000 0.0863870829343796
6020 0.0869813114404678
6040 0.0902771502733231
6060 0.0877968296408653
6080 0.0894904136657715
6100 0.0837653651833534
6120 0.0852848887443542
6140 0.0838460624217987
6160 0.088047094643116
6180 0.0792559534311295
6200 0.0761787593364716
6220 0.0771370977163315
6260 0.0897289514541626
6280 0.0844948813319206
6300 0.0876282230019569
6340 0.0808099359273911
6360 0.0718609541654587
6380 0.06695955991745
6400 0.0635437592864037
6420 0.0628247633576393
6440 0.0678777992725372
6460 0.0704950243234634
6480 0.0752066671848297
6500 0.0796334221959114
6520 0.0739325061440468
6540 0.0674879550933838
6560 0.0742183327674866
6580 0.0663094073534012
6600 0.0677299275994301
6620 0.0616203099489212
6640 0.0661546438932419
6660 0.0660273432731628
6680 0.076240286231041
6700 0.0776644572615623
6720 0.0771207958459854
6740 0.0825721621513367
6760 0.082602895796299
6780 0.0801519528031349
6800 0.0822707638144493
6820 0.0738394632935524
6840 0.0745337679982185
6880 0.0620148368179798
6900 0.0641290098428726
6920 0.05390615016222
6940 0.0550019256770611
6960 0.0524071305990219
6980 0.050679013133049
7000 0.0503182299435139
7020 0.0484843775629997
7040 0.0450269766151905
7060 0.0420746430754662
7080 0.0432750321924686
7100 0.0363136604428291
7120 0.0381266698241234
7140 0.032299667596817
7160 0.0371396280825138
7180 0.040465272963047
7200 0.0342487208545208
7240 0.037694975733757
7260 0.0350467823445797
7280 0.0320140570402145
7300 0.0324374362826347
7340 0.0388099439442158
7360 0.0381120517849922
7380 0.0437871403992176
7400 0.0401539504528046
7420 0.0379636026918888
7440 0.0370381698012352
7460 0.0395487323403358
7480 0.0435061231255531
7500 0.0453034117817879
7520 0.0453995876014233
7540 0.0506610013544559
7560 0.0441524013876915
7580 0.0471484996378422
7600 0.0480292215943336
7620 0.0561256483197212
7640 0.0508226789534092
7660 0.0457409471273422
7680 0.0463107638061047
7700 0.0453192442655563
7720 0.0555148832499981
7740 0.0593303851783276
7760 0.0563442334532738
7780 0.0568552426993847
7800 0.0612325929105282
7820 0.0619905181229115
7840 0.0555513761937618
7860 0.0595955513417721
7880 0.0650566443800926
7900 0.0673675760626793
7920 0.0649432986974716
7940 0.061799556016922
7960 0.06460040807724
7980 0.0615806579589844
8000 0.0563452243804932
};
\addplot [semithick, color1, dashed]
table {%
4 0.398610949516296
9 0.496839225292206
19 0.4892418384552
20 0.485375225543976
40 0.421377599239349
49 0.402245312929153
60 0.3839271068573
80 0.360165596008301
100 0.343187272548676
120 0.330063670873642
160 0.310366660356522
200 0.295732051134109
260 0.279153198003769
320 0.266490042209625
400 0.253272175788879
500 0.240410968661308
620 0.228342771530151
760 0.217233091592789
940 0.205998182296753
1160 0.195292428135872
1420 0.185424610972404
1720 0.176517263054848
2080 0.168193086981773
2500 0.160701483488083
3000 0.153880178928375
3600 0.14768660068512
4320 0.142134174704552
5180 0.137264087796211
6220 0.133048415184021
7480 0.129513427615166
8000 0.128401428461075
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=5, dashed, mark options={solid}]
table {%
4 0.248480960726738
9 0.301935434341431
19 0.464914083480835
20 0.442044228315353
40 0.47484678030014
49 0.460730701684952
60 0.428270250558853
80 0.387977361679077
99 0.278084278106689
100 0.287820339202881
120 0.24640566110611
140 0.243331611156464
160 0.213650330901146
180 0.168900698423386
200 0.188921794295311
220 0.107343122363091
240 0.153049528598785
260 0.0887341499328613
280 0.0570298619568348
300 0.0910499915480614
320 0.0492304228246212
340 0.0618228651583195
360 0.0298193655908108
380 0.0235139839351177
400 0.0208728220313787
420 0.0156394764780998
440 0.0138405114412308
460 0.0127185499295592
480 0.0114935040473938
500 0.0110261216759682
540 0.0104290042072535
600 0.00968805979937315
680 0.00888147577643394
780 0.00807433668524027
880 0.00742049468681216
1000 0.00677794544026256
1140 0.00616761157289147
1300 0.00559994764626026
1480 0.00508017558604479
1680 0.00460933847352862
1900 0.00418493151664734
2160 0.00377434282563627
2460 0.00338858086615801
2800 0.00303272460587323
3160 0.00272476440295577
3580 0.00243065250106156
4040 0.00216733990237117
4560 0.00192376505583525
5160 0.00169481814373285
5820 0.00149019237142056
6560 0.0013038394972682
7380 0.00113634078297764
8000 0.00103019888047129
};

\nextgroupplot[
xlabel={\# communications},
xmin=0, xmax=80000,
]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
40 1.45160412788391
90 1.62696325778961
190 2.25307202339172
200 2.29753041267395
400 2.70644998550415
490 2.73647737503052
600 3.10764670372009
800 3.26748728752136
990 3.10598206520081
1000 3.12697458267212
1200 3.0504424571991
1400 3.14623594284058
1600 3.25648236274719
1800 3.22523498535156
2000 3.59990453720093
2200 3.76391744613647
2400 3.61014723777771
2600 3.39069581031799
2800 3.37919211387634
3000 2.99283528327942
3200 3.16039633750916
3400 2.96029305458069
3600 3.14936113357544
3800 3.31988048553467
4000 3.61232018470764
4200 3.24390029907227
4400 3.10024952888489
4600 3.26575064659119
4800 3.63574266433716
5000 3.85525941848755
5200 3.34438157081604
5400 3.36641049385071
5600 3.42646026611328
5800 3.73248028755188
6000 3.62344551086426
6200 3.55828666687012
6600 2.852370262146
6800 2.90547013282776
7000 2.65204358100891
7200 2.59744715690613
7400 2.25689125061035
7600 2.16082811355591
8000 2.15516901016235
8200 1.8798623085022
8400 1.82028687000275
8600 1.73516595363617
8800 1.7061493396759
9000 1.57335269451141
9200 1.53048098087311
9400 1.47839665412903
9600 1.51277601718903
9800 1.48354601860046
10000 1.31097733974457
10200 1.2540408372879
10400 1.21819269657135
10600 1.21494626998901
10800 1.20688724517822
11000 1.06534814834595
11200 1.06009602546692
11400 1.03456151485443
11600 1.01320624351501
11800 0.856502056121826
12000 0.834166944026947
12200 0.875988841056824
12400 0.777628839015961
12600 0.813552796840668
12800 0.774272739887238
13000 0.76268059015274
13200 0.664092659950256
13400 0.655917167663574
13600 0.694844663143158
13800 0.802383959293365
14000 0.784383177757263
14200 0.740027606487274
14400 0.852352499961853
14600 1.14067816734314
14800 1.33852350711823
15000 1.13239943981171
15200 1.35741186141968
15400 1.21030855178833
15600 1.1060471534729
15800 1.02964401245117
16000 1.01232469081879
16200 0.9766885638237
16400 0.967500627040863
16600 1.00898015499115
16800 1.00114393234253
17000 0.985238194465637
17200 0.920661807060242
17400 0.928828537464142
17600 1.0143666267395
17800 0.947072744369507
18000 0.902004182338715
18200 0.946741580963135
18400 1.05894291400909
18600 1.05600368976593
19000 1.03432250022888
19200 1.02827727794647
19400 0.830735325813293
19600 0.695703446865082
19800 0.731475055217743
20000 0.746871590614319
20200 0.695758640766144
20400 0.626596927642822
20600 0.595117092132568
20800 0.516652345657349
21000 0.478679448366165
21200 0.441526919603348
21400 0.458042442798615
21600 0.427999377250671
22000 0.450886189937592
22200 0.444509238004684
22400 0.464928507804871
22600 0.429473370313644
22800 0.390467315912247
23000 0.386602699756622
23200 0.353078752756119
23400 0.331317752599716
23600 0.31785660982132
23800 0.309571385383606
24000 0.351216197013855
24200 0.337823122739792
24400 0.280256718397141
24600 0.251967519521713
25000 0.243697628378868
25200 0.266697287559509
25400 0.256065636873245
25600 0.236688792705536
25800 0.211060225963593
26000 0.189948335289955
26200 0.179876670241356
26400 0.187243014574051
26600 0.189471140503883
27000 0.162339404225349
27200 0.178916051983833
27400 0.184966132044792
27600 0.193288072943687
27800 0.171792581677437
28000 0.145979255437851
28200 0.166370466351509
28400 0.221635445952415
28600 0.211477056145668
28800 0.220648095011711
29000 0.224296972155571
29200 0.268243610858917
29400 0.275634676218033
29600 0.293426603078842
29800 0.279901444911957
30000 0.313110917806625
30200 0.321383148431778
30400 0.291596859693527
30600 0.324058353900909
30800 0.314032584428787
31000 0.294617176055908
31200 0.303923815488815
31400 0.299545526504517
31600 0.268169462680817
31800 0.264775633811951
32000 0.273135334253311
32400 0.30894660949707
32600 0.294641762971878
32800 0.251209259033203
33000 0.225679636001587
33200 0.247968658804893
33400 0.210112765431404
33600 0.217416346073151
33800 0.19995528459549
34000 0.214376240968704
34200 0.183758139610291
34400 0.156666994094849
34600 0.150419175624847
34800 0.153821006417274
35000 0.132957920432091
35200 0.119175739586353
35400 0.123545497655869
35600 0.1339141279459
35800 0.144652843475342
36000 0.134668275713921
36200 0.126352399587631
36400 0.120106719434261
36600 0.129868596792221
36800 0.129225015640259
37000 0.116035893559456
37200 0.106298625469208
37400 0.10091508179903
37600 0.0968981012701988
37800 0.0991696491837502
38000 0.101993799209595
38200 0.0998822599649429
38400 0.100128822028637
38600 0.10146364569664
38800 0.107459016144276
39000 0.109315916895866
39200 0.0988449454307556
39400 0.101208411157131
39600 0.0926371514797211
39800 0.099094033241272
40000 0.0883080586791039
40200 0.086793065071106
40400 0.0860438421368599
40600 0.0848861485719681
40800 0.0856357216835022
41000 0.0832150802016258
41200 0.0834384262561798
41400 0.0909406915307045
41600 0.0901392325758934
41800 0.0886235386133194
42000 0.10303058475256
42200 0.101692080497742
42400 0.090085431933403
42600 0.0909531936049461
42800 0.0938767194747925
43000 0.0885763391852379
43200 0.0870226472616196
43400 0.0897066369652748
43600 0.0854825749993324
43800 0.0777920037508011
44000 0.0725067630410194
44200 0.0752598643302917
44400 0.0875266343355179
44600 0.0841262713074684
44800 0.0768942832946777
45000 0.087883748114109
45200 0.0875168517231941
45400 0.0970369279384613
45600 0.0986934453248978
45800 0.0800888761878014
46000 0.0845725908875465
46200 0.0784049555659294
46400 0.0709370300173759
46600 0.0739415213465691
46800 0.0815710797905922
47000 0.0738938227295876
47200 0.0814029648900032
47400 0.102365396916866
47600 0.0872428491711617
47800 0.0820745304226875
48000 0.0840144008398056
48200 0.0846755877137184
48400 0.0992587879300117
48600 0.138073325157166
48800 0.126615285873413
49000 0.1175207644701
49200 0.117063075304031
49400 0.097478911280632
49600 0.0972804203629494
49800 0.104566998779774
50000 0.126898854970932
50200 0.111454673111439
50400 0.0846096724271774
50600 0.067144088447094
50800 0.0619474984705448
51000 0.0627379640936852
51200 0.0627377405762672
51400 0.0635608211159706
51600 0.0626941323280334
51800 0.06119205057621
52000 0.0604823604226112
52200 0.0612533874809742
52400 0.0687248557806015
52800 0.0683391541242599
53000 0.0687329918146133
53200 0.0729799419641495
53400 0.067068912088871
53600 0.068193107843399
53800 0.0785884410142899
54000 0.0805571302771568
54200 0.0814810767769814
54400 0.0794102549552917
54600 0.0870019644498825
54800 0.0827278345823288
55000 0.0781355351209641
55200 0.0715896189212799
55400 0.0711250603199005
55600 0.0606068857014179
55800 0.0576218850910664
56000 0.0601733289659023
56200 0.0559389628469944
56400 0.0473387911915779
56600 0.0487849041819572
56800 0.0491426512598991
57000 0.0539701990783215
57200 0.0599114149808884
57400 0.0600861012935638
57600 0.0579183660447598
57800 0.0571887232363224
58000 0.064072772860527
58200 0.0607918091118336
58400 0.0666248947381973
58600 0.0635568648576736
58800 0.065526969730854
59000 0.0609902366995811
59200 0.054426409304142
59400 0.0585562624037266
59600 0.0619596913456917
59800 0.0696548745036125
60000 0.0743716657161713
60200 0.0739862248301506
60400 0.0867749825119972
60600 0.0868623033165932
60800 0.0891679003834724
61000 0.0881784483790398
61200 0.0896656736731529
61400 0.08550626039505
61600 0.0875776261091232
61800 0.0868029743432999
62000 0.0920534431934357
62200 0.0822747424244881
62400 0.0781031399965286
62600 0.0794397741556168
62800 0.0847911611199379
63000 0.091396763920784
63200 0.0869963020086288
63400 0.0899490639567375
63600 0.0874950215220451
63800 0.0847182944417
64000 0.0735895559191704
64200 0.0685809031128883
64400 0.0635705217719078
64600 0.0620213747024536
64800 0.0673516020178795
65000 0.0699239075183868
65200 0.0766348540782928
65400 0.0799465477466583
65600 0.075169250369072
65800 0.0691049993038177
66000 0.0765362679958344
66200 0.068341501057148
66400 0.0692964866757393
66600 0.0622719489037991
66800 0.0679304525256157
67000 0.0672699734568596
67200 0.0791210308670998
67400 0.0783183798193932
67600 0.0757399946451187
67800 0.0802832916378975
68000 0.0792524069547653
68200 0.0777537003159523
68400 0.0785184502601624
68600 0.0719807669520378
68800 0.0723913013935089
69200 0.0595610104501247
69400 0.0639836713671684
69600 0.0536348260939121
69800 0.05453946813941
70000 0.0523134805262089
70200 0.049446702003479
70400 0.0492875203490257
70600 0.0476208962500095
70800 0.0436478070914745
71000 0.0403517074882984
71200 0.0419011563062668
71400 0.0352981090545654
71600 0.0364444740116596
71800 0.0314814522862434
72000 0.035847045481205
72200 0.0410458110272884
72400 0.0358982682228088
72600 0.0435998514294624
72800 0.0535852648317814
73000 0.0593330077826977
73200 0.225911125540733
73400 0.298754036426544
73600 0.2801813185215
73800 0.287797749042511
74000 0.195012226700783
74200 0.16232131421566
74400 0.132490947842598
74600 0.115299053490162
74800 0.104124538600445
75000 0.0860181972384453
75200 0.0796138644218445
75600 0.0666781365871429
75800 0.0679944232106209
76000 0.0582486651837826
76200 0.0588961467146873
76400 0.0582153387367725
76600 0.0640240386128426
76800 0.0564283840358257
77000 0.0512705035507679
77200 0.05237877368927
77400 0.0505753718316555
77600 0.0581463947892189
77800 0.062010869383812
78000 0.0579721257090569
78200 0.0561552792787552
78400 0.0597984120249748
78600 0.0604367703199387
78800 0.0533576346933842
79000 0.0560960620641708
79200 0.0606763809919357
79400 0.0614961311221123
79600 0.0571905262768269
79800 0.0556779280304909
80000 0.0585308745503426
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
40 1.41234397888184
90 1.81113433837891
190 1.86665499210358
200 1.85008537769318
400 1.99236154556274
490 1.95567297935486
600 2.11271905899048
800 2.13887619972229
990 2.09997153282166
1000 2.0774290561676
1200 2.22253203392029
1400 2.09128046035767
1600 2.06692934036255
1800 2.14734601974487
2000 2.17008876800537
2200 2.05376243591309
2400 1.80411052703857
2800 1.85464870929718
3000 1.71582353115082
3200 1.82169783115387
3400 1.75179648399353
3600 1.77041709423065
3800 1.76446878910065
4000 1.8332713842392
4200 2.06335854530334
4400 1.87154686450958
4600 1.83995616436005
4800 1.71874475479126
5000 1.81143808364868
5200 1.69838213920593
5400 1.61594820022583
5600 1.6787520647049
5800 1.71818995475769
6000 1.66944670677185
6200 1.72389388084412
6400 1.57656216621399
6600 1.56594252586365
6800 1.65365695953369
7000 1.51884198188782
7200 1.493079662323
7400 1.44458246231079
7600 1.4714320898056
7800 1.54121124744415
8000 1.59000670909882
8200 1.4795845746994
8400 1.516148686409
8600 1.49290227890015
8800 1.49749565124512
9000 1.4359495639801
9200 1.45514500141144
9400 1.45242154598236
9600 1.46909987926483
9800 1.52894461154938
10000 1.50091695785522
10200 1.52728688716888
10400 1.48726689815521
10600 1.46671009063721
10800 1.47397482395172
11000 1.40940654277802
11200 1.48413407802582
11400 1.47412979602814
11600 1.51037538051605
11800 1.40315210819244
12000 1.38188886642456
12200 1.44977045059204
12400 1.40507447719574
12600 1.45518064498901
12800 1.45370864868164
13000 1.37561452388763
13200 1.35483634471893
13400 1.42489695549011
13800 1.44941663742065
14000 1.38938808441162
14200 1.40493881702423
14400 1.48647344112396
14600 1.4631804227829
14800 1.4501166343689
15000 1.41265654563904
15200 1.4084392786026
15400 1.43004786968231
15600 1.42768514156342
15800 1.45052230358124
16000 1.26270401477814
16200 1.27966439723969
16400 1.1941294670105
16600 1.2637802362442
16800 1.30520057678223
17000 1.24671518802643
17200 1.26743102073669
17400 1.25785434246063
17600 1.33723676204681
17800 1.30963838100433
18000 1.24331831932068
18200 1.23235964775085
18400 1.28398358821869
18600 1.39181649684906
18800 1.38808441162109
19000 1.38987326622009
19400 1.38225913047791
19600 1.39479768276215
19800 1.44420194625854
20000 1.4266242980957
20200 1.3832004070282
20400 1.38592803478241
20600 1.34169185161591
20800 1.29186749458313
21000 1.25224316120148
21200 1.26202070713043
21400 1.26185262203217
21600 1.28983294963837
21800 1.26944983005524
22000 1.3197922706604
22200 1.29678070545197
22400 1.32892203330994
22600 1.32611334323883
22800 1.28811204433441
23000 1.32208299636841
23200 1.30974006652832
23400 1.18884658813477
23600 1.10999703407288
23800 1.10637903213501
24000 1.09899532794952
24200 1.17087757587433
24400 1.14421761035919
24600 1.11442470550537
24800 1.11212611198425
25000 1.09882581233978
25200 1.09523606300354
25400 1.11364829540253
25600 1.14102292060852
25800 1.15555882453918
26000 1.13779246807098
26200 1.15882670879364
26400 1.16040515899658
26600 1.13998198509216
26800 1.1100332736969
27000 1.09350490570068
27200 1.09892201423645
27400 1.1582727432251
27600 1.16184830665588
27800 1.13618302345276
28200 1.03486084938049
28400 1.07289516925812
28600 1.07548606395721
28800 1.14894258975983
29000 1.14173066616058
29200 1.11043035984039
29400 1.13176333904266
29600 1.15947103500366
29800 1.12940084934235
30000 1.1823570728302
30200 1.11198019981384
30400 1.06425249576569
30600 1.09504246711731
30800 1.12251305580139
31000 1.09256076812744
31200 1.13645339012146
31400 1.15854525566101
31600 1.15800595283508
31800 1.17915201187134
32000 1.15270984172821
32400 1.12133240699768
32600 1.10534274578094
32800 1.09808802604675
33000 1.11139035224915
33200 1.1135458946228
33400 1.12751626968384
33600 1.09167397022247
33800 1.04537749290466
34000 1.08418333530426
34200 1.14787709712982
34400 1.12719416618347
34600 1.19867610931396
34800 1.17629754543304
35000 1.20141541957855
35200 1.14119803905487
35400 1.12676727771759
35600 1.09395229816437
35800 1.13100254535675
36000 1.11902499198914
36200 1.12578845024109
36400 1.1132664680481
36600 1.09558093547821
36800 1.16526508331299
37000 1.08664035797119
37200 1.07703757286072
37400 1.12534856796265
37600 1.1015727519989
37800 1.08901214599609
38000 1.08564376831055
38200 1.05375754833221
38400 1.06873893737793
38600 1.10412132740021
38800 1.12513661384583
39000 1.13939607143402
39200 1.12489151954651
39400 1.13872945308685
39600 1.13101494312286
39800 1.11519181728363
40000 1.08569407463074
40200 1.02088868618011
40400 1.02904188632965
40600 1.00247836112976
40800 0.996758878231049
41000 0.964981257915497
41200 0.988033890724182
41400 1.0008190870285
41600 0.984137296676636
41800 0.995801448822021
42000 0.945648193359375
42200 0.983889877796173
42400 0.977918803691864
42600 1.03531181812286
42800 1.10581374168396
43000 1.06872141361237
43200 1.07409381866455
43400 1.10325574874878
43600 1.10753059387207
43800 1.12270379066467
44200 1.0331894159317
44400 1.06762599945068
44600 1.02228486537933
44800 1.02664577960968
45000 0.964654445648193
45200 0.996077597141266
45400 1.05980658531189
45600 1.01258897781372
45800 1.01053488254547
46000 1.05952727794647
46200 1.07694125175476
46400 1.08246099948883
46600 1.07323944568634
47000 1.11664986610413
47200 1.07108521461487
47400 1.05061209201813
47600 1.01806366443634
47800 1.04073882102966
48000 0.971078336238861
48200 0.992222547531128
48600 0.988663017749786
48800 1.02354383468628
49000 1.01190829277039
49200 1.0765129327774
49400 1.06888628005981
49600 0.980535984039307
49800 0.947368860244751
50000 0.98922872543335
50200 0.979973614215851
50400 1.02439939975739
50600 1.00722193717957
50800 0.995434463024139
51000 1.04062879085541
51200 1.07222771644592
51400 1.11486923694611
51600 1.05703377723694
51800 1.01334726810455
52000 1.00832045078278
52200 1.0281480550766
52400 0.988886892795563
53000 0.959260523319244
53200 0.994720458984375
53400 0.959199190139771
53600 1.02786576747894
53800 1.01571261882782
54000 1.04590559005737
54200 1.04226624965668
54400 1.0286877155304
54600 0.982604682445526
54800 0.981819570064545
55000 1.04693078994751
55200 1.05902171134949
55400 1.02941596508026
55600 1.035120844841
55800 1.10144114494324
56000 1.11316847801208
56200 1.07493352890015
56400 1.03297305107117
56600 0.989064991474152
56800 0.924257040023804
57000 0.937225997447968
57200 0.955795109272003
57400 0.980619430541992
57600 0.976542472839355
57800 0.939580798149109
58000 1.00458538532257
58200 1.00495910644531
58400 0.985226571559906
58600 0.986532270908356
58800 0.996224105358124
59000 0.97117292881012
59200 0.940215945243835
59400 0.922828078269958
59600 0.958237886428833
59800 0.938412189483643
60000 0.954019546508789
60200 0.945311307907104
60400 1.00865626335144
60600 0.994357645511627
60800 1.01662528514862
61000 0.9995356798172
61200 1.0158154964447
61400 0.944175481796265
61600 1.02899861335754
61800 0.983526468276978
62000 1.03107845783234
62400 1.03229641914368
62600 1.06770980358124
62800 1.03211116790771
63000 1.09799480438232
63200 1.06179618835449
63400 1.06944358348846
63600 1.05087745189667
63800 1.0539458990097
64000 1.04810452461243
64200 1.0667542219162
64400 1.00521624088287
64600 0.985816836357117
64800 0.936498701572418
65000 0.959055185317993
65200 0.970833957195282
65400 1.0208466053009
65600 0.984890758991241
65800 0.963646173477173
66000 0.968897700309753
66200 0.94969779253006
66400 0.978152096271515
66600 0.979734539985657
66800 0.970174074172974
67000 0.928503274917603
67200 1.00398743152618
67400 1.01111030578613
67600 0.996797740459442
67800 1.00470530986786
68000 1.00325107574463
68400 0.973135352134705
68600 0.931597173213959
68800 0.908089101314545
69000 0.913459539413452
69200 0.886381149291992
69400 0.92230486869812
69600 0.918860971927643
70000 0.984257519245148
70200 0.922964334487915
70400 0.952963769435883
70600 1.03955018520355
70800 0.961855471134186
71000 0.995922267436981
71200 0.979584753513336
71400 0.923370778560638
71600 0.979237973690033
71800 0.943101584911346
72000 0.967311322689056
72200 0.923687934875488
72400 0.92922967672348
72600 0.963083446025848
72800 0.946516335010529
73000 0.924452185630798
73200 0.939885914325714
73400 0.969440162181854
73600 0.984196186065674
73800 1.02879643440247
74000 0.938708424568176
74200 1.00363254547119
74400 0.944102108478546
74600 0.905145823955536
74800 0.932873010635376
75000 0.919432401657104
75200 0.911768853664398
75400 0.937082946300507
75600 0.888390421867371
75800 0.93729954957962
76000 0.936223983764648
76200 0.967663168907166
76400 0.94740504026413
76600 0.949113786220551
76800 0.954822242259979
77000 0.926703155040741
77200 0.964816808700562
77400 0.951101839542389
77600 0.899956941604614
77800 0.90897536277771
78000 0.961273789405823
78200 0.875532567501068
78400 0.899732887744904
78600 0.876075387001038
78800 0.845356643199921
79000 0.838822484016418
79200 0.890833795070648
79400 0.903126180171967
79600 0.901696979999542
79800 0.889691591262817
80000 0.870745241641998
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=30]
table {%
40 0.973017036914825
90 1.23598206043243
190 1.23153555393219
200 1.47185826301575
400 1.48316848278046
490 1.67370653152466
600 1.85141277313232
800 1.86739909648895
990 1.78237068653107
1000 1.91974127292633
1200 1.81036043167114
1400 1.80607712268829
1600 1.88954365253448
1800 1.83401024341583
2000 1.83273696899414
2200 1.76553702354431
2400 1.7208137512207
2600 1.63422346115112
2800 1.58993470668793
3000 1.50919055938721
3200 1.60931766033173
3400 1.64941740036011
3600 1.65490341186523
3800 1.73305153846741
4000 1.64991867542267
4200 1.56469655036926
4400 1.60437250137329
4600 1.60515666007996
4800 1.50769007205963
5000 1.5154937505722
5200 1.54734909534454
5400 1.56547796726227
5600 1.53631508350372
5800 1.49455094337463
6000 1.37304294109344
6200 1.28668296337128
6400 1.34665620326996
6600 1.2586635351181
6800 1.25394403934479
7000 1.13892233371735
7200 1.20792961120605
7400 1.43327617645264
7600 1.61281883716583
7800 1.32010746002197
8000 1.24594581127167
8200 1.20917427539825
8400 1.29890954494476
8600 1.1837329864502
8800 0.996281802654266
9000 0.922944605350494
9200 0.89603579044342
9400 0.788658678531647
9600 0.733494281768799
9800 0.714299619197845
10000 0.663942992687225
10200 0.737898826599121
10400 0.718671500682831
10600 0.67400074005127
10800 0.684599161148071
11000 0.662917912006378
11200 0.698102414608002
11400 0.585973262786865
11600 0.54056590795517
11800 0.585240602493286
12000 0.542827010154724
12200 0.562497854232788
12400 0.527107417583466
12600 0.498559325933456
12800 0.450489073991776
13200 0.460732221603394
13400 0.46046569943428
13600 0.415497273206711
13800 0.38196274638176
14000 0.424051880836487
14400 0.423591673374176
14600 0.426690518856049
14800 0.403558701276779
15000 0.398370534181595
15200 0.373690992593765
15400 0.339574843645096
15600 0.293705403804779
15800 0.258200615644455
16000 0.23112453520298
16200 0.231650561094284
16400 0.249962761998177
16600 0.233148112893105
16800 0.227001667022705
17000 0.232461929321289
17200 0.245639592409134
17400 0.228912219405174
17600 0.219442084431648
17800 0.34453159570694
18000 0.308204621076584
18200 0.34753206372261
18400 0.509814023971558
18600 0.56937575340271
18800 0.822142124176025
19000 0.666511416435242
19200 0.521430253982544
19400 0.637920439243317
19600 0.540244460105896
19800 0.585205435752869
20000 0.55189847946167
20200 0.510965347290039
20400 0.605823993682861
20600 0.538742005825043
20800 0.52866119146347
21000 0.425029575824738
21200 0.345211744308472
21400 0.301177531480789
21600 0.30572447180748
21800 0.300549507141113
22000 0.279718279838562
22200 0.272498577833176
22400 0.245253816246986
22600 0.259504914283752
22800 0.241598680615425
23000 0.219870284199715
23200 0.208792045712471
23400 0.191916018724442
23600 0.189161270856857
23800 0.201173827052116
24000 0.187771752476692
24200 0.187605187296867
24400 0.165215834975243
24600 0.140342280268669
24800 0.122491963207722
25000 0.130503714084625
25200 0.127116665244102
25400 0.14718234539032
25600 0.14266337454319
25800 0.176751300692558
26000 0.179306119680405
26200 0.230977535247803
26400 0.19035430252552
26600 0.196107223629951
26800 0.141347020864487
27000 0.151614531874657
27200 0.149175241589546
27400 0.140626907348633
27600 0.138322696089745
27800 0.124440848827362
28000 0.142981082201004
28200 0.144532099366188
28400 0.155493170022964
28600 0.163133352994919
28800 0.161245316267014
29000 0.167586892843246
29200 0.168638080358505
29400 0.154785126447678
29600 0.159563407301903
29800 0.150114566087723
30000 0.127878412604332
30200 0.150831505656242
30400 0.139008700847626
30600 0.110980294644833
30800 0.110189445316792
31000 0.110438652336597
31200 0.107680760324001
31400 0.109378352761269
31600 0.112959735095501
31800 0.10337258130312
32000 0.0959272086620331
32200 0.090172715485096
32400 0.0843621641397476
32600 0.083119310438633
32800 0.083930566906929
33000 0.0974431484937668
33200 0.0965130403637886
33400 0.0931502059102058
33600 0.0975729003548622
33800 0.0878642573952675
34000 0.0802882090210915
34200 0.0834608301520348
34400 0.0838626325130463
34600 0.0756804123520851
34800 0.0661111325025558
35000 0.0713051706552505
35200 0.0618661716580391
35400 0.0697111487388611
35600 0.0582221932709217
35800 0.0583455227315426
36000 0.0530809126794338
36200 0.0582657270133495
36400 0.0592161044478416
36600 0.0663336589932442
36800 0.0783782675862312
37000 0.0704270228743553
37200 0.0724051892757416
37400 0.0775634348392487
37600 0.0848943293094635
37800 0.0827741250395775
38000 0.0860654786229134
38400 0.105973437428474
38800 0.111483186483383
39000 0.116011567413807
39200 0.093674473464489
39400 0.0850145369768143
39600 0.0692870020866394
39800 0.0676903054118156
40000 0.0692504718899727
40200 0.0704972892999649
40400 0.0687244981527328
40600 0.0661205500364304
40800 0.0657717511057854
41000 0.071004256606102
41200 0.0638109594583511
41400 0.0590013079345226
41600 0.058776780962944
41800 0.0566343478858471
42000 0.0561030507087708
42200 0.0636217445135117
42400 0.0665460079908371
42600 0.0588680095970631
42800 0.0612596608698368
43000 0.0632701963186264
43200 0.0644620135426521
43400 0.0597323998808861
43600 0.0503607466816902
43800 0.0493245497345924
44000 0.05521110445261
44200 0.0559319145977497
44400 0.0499581545591354
44600 0.0659075155854225
44800 0.0611680373549461
45000 0.0697458907961845
45200 0.0590337216854095
45400 0.051510039716959
45600 0.0617730803787708
45800 0.0539952553808689
46000 0.0469244159758091
46200 0.0521707721054554
46400 0.0566225647926331
46600 0.0501474887132645
46800 0.054070807993412
47000 0.0493968352675438
47200 0.044554241001606
47400 0.0447158552706242
47600 0.0495263561606407
47800 0.0476310774683952
48000 0.0445809587836266
48200 0.0352456420660019
48400 0.0329926274716854
48600 0.02585618942976
48800 0.0309370812028646
49000 0.0303918793797493
49200 0.0292372591793537
49400 0.0267746187746525
49600 0.0289067570120096
49800 0.0354518964886665
50000 0.0352897942066193
50200 0.0271098539233208
50400 0.0283498112112284
50600 0.0350091904401779
50800 0.0370952598750591
51000 0.0388027541339397
51200 0.0361145958304405
51400 0.0361811444163322
51600 0.0359470769762993
51800 0.0414837338030338
52000 0.0526155419647694
52200 0.0506213419139385
52400 0.0498258210718632
52600 0.0524823777377605
52800 0.0578566528856754
53000 0.0516215749084949
53200 0.0563812255859375
53400 0.0653414353728294
53600 0.0678212195634842
53800 0.0665052533149719
54000 0.0597492381930351
54200 0.0601735934615135
54400 0.0528172552585602
54600 0.0510115809738636
54800 0.0472880229353905
55000 0.0489150658249855
55200 0.040157612413168
55400 0.0401140414178371
55600 0.0464664809405804
55800 0.04529944434762
56000 0.0363476872444153
56200 0.0392510443925858
56400 0.042659018188715
56600 0.0473781116306782
56800 0.0542689077556133
57000 0.0551433302462101
57200 0.054825734347105
57400 0.0542104244232178
57600 0.0613897107541561
57800 0.0588687360286713
58000 0.0642234608530998
58200 0.0622339434921741
58400 0.0638140812516212
58800 0.0512054301798344
59000 0.0549397319555283
59200 0.0604119598865509
59400 0.0689742043614388
59600 0.0728956386446953
59800 0.074537917971611
60000 0.0863870829343796
60200 0.0869813114404678
60400 0.0902771502733231
60600 0.0877968296408653
60800 0.0894904136657715
61000 0.0837653651833534
61200 0.0852848887443542
61400 0.0838460624217987
61600 0.088047094643116
61800 0.0792559534311295
62000 0.0761787593364716
62200 0.0771370977163315
62600 0.0897289514541626
62800 0.0844948813319206
63000 0.0876282230019569
63400 0.0808099359273911
63600 0.0718609541654587
63800 0.06695955991745
64000 0.0635437592864037
64200 0.0628247633576393
64400 0.0678777992725372
64600 0.0704950243234634
64800 0.0752066671848297
65000 0.0796334221959114
65200 0.0739325061440468
65400 0.0674879550933838
65600 0.0742183327674866
65800 0.0663094073534012
66000 0.0677299275994301
66200 0.0616203099489212
66400 0.0661546438932419
66600 0.0660273432731628
66800 0.076240286231041
67000 0.0776644572615623
67200 0.0771207958459854
67400 0.0825721621513367
67600 0.082602895796299
67800 0.0801519528031349
68000 0.0822707638144493
68200 0.0738394632935524
68400 0.0745337679982185
68600 0.0678706094622612
68800 0.0620148368179798
69000 0.0641290098428726
69200 0.05390615016222
69400 0.0550019256770611
69600 0.0524071305990219
69800 0.050679013133049
70000 0.0503182299435139
70200 0.0484843775629997
70400 0.0450269766151905
70600 0.0420746430754662
70800 0.0432750321924686
71000 0.0363136604428291
71200 0.0381266698241234
71400 0.032299667596817
71600 0.0371396280825138
71800 0.040465272963047
72000 0.0342487208545208
72400 0.037694975733757
72600 0.0350467823445797
72800 0.0320140570402145
73000 0.0324374362826347
73400 0.0388099439442158
73600 0.0381120517849922
73800 0.0437871403992176
74000 0.0401539504528046
74200 0.0379636026918888
74400 0.0370381698012352
74600 0.0395487323403358
74800 0.0435061231255531
75000 0.0453034117817879
75200 0.0453995876014233
75400 0.0506610013544559
75600 0.0441524013876915
75800 0.0471484996378422
76000 0.0480292215943336
76200 0.0561256483197212
76400 0.0508226789534092
76600 0.0457409471273422
76800 0.0463107638061047
77000 0.0453192442655563
77200 0.0555148832499981
77400 0.0593303851783276
77600 0.0563442334532738
77800 0.0568552426993847
78000 0.0612325929105282
78200 0.0619905181229115
78400 0.0555513761937618
78600 0.0595955513417721
78800 0.0650566443800926
79000 0.0673675760626793
79200 0.0649432986974716
79400 0.061799556016922
79600 0.06460040807724
79800 0.0615806579589844
80000 0.0563452243804932
};
\addplot [semithick, color1, dashed]
table {%
2440 0.398610949516296
5490 0.496839225292206
11590 0.4892418384552
12200 0.485375225543976
24400 0.421377599239349
29890 0.402245312929153
36600 0.3839271068573
48800 0.360165596008301
61000 0.343187272548676
73200 0.330063670873642
85400 0.319378167390823
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=1, dashed, mark options={solid}]
table {%
2440 0.248480960726738
5490 0.301935434341431
11590 0.464914083480835
12200 0.442044228315353
24400 0.47484678030014
29890 0.460730701684952
36600 0.428270250558853
48800 0.387977361679077
60390 0.278084278106689
61000 0.287820339202881
73200 0.24640566110611
85400 0.243331611156464
};

\nextgroupplot[
xlabel={\# local updates},
xmin=0, xmax=80000,
]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
40 1.45160412788391
90 1.62696325778961
190 2.25307202339172
200 2.29753041267395
400 2.70644998550415
490 2.73647737503052
600 3.10764670372009
800 3.26748728752136
990 3.10598206520081
1000 3.12697458267212
1200 3.0504424571991
1600 3.25648236274719
1800 3.22523498535156
2000 3.59990453720093
2200 3.76391744613647
2400 3.61014723777771
2600 3.39069581031799
2800 3.37919211387634
3000 2.99283528327942
3200 3.16039633750916
3400 2.96029305458069
3600 3.14936113357544
3800 3.31988048553467
4000 3.61232018470764
4200 3.24390029907227
4400 3.10024952888489
4600 3.26575064659119
4800 3.63574266433716
5000 3.85525941848755
5200 3.34438157081604
5400 3.36641049385071
5600 3.42646026611328
5800 3.73248028755188
6000 3.62344551086426
6200 3.55828666687012
6600 2.852370262146
6800 2.90547013282776
7000 2.65204358100891
7200 2.59744715690613
7400 2.25689125061035
7600 2.16082811355591
8000 2.15516901016235
8200 1.8798623085022
8400 1.82028687000275
8600 1.73516595363617
8800 1.7061493396759
9000 1.57335269451141
9200 1.53048098087311
9400 1.47839665412903
9600 1.51277601718903
9800 1.48354601860046
10000 1.31097733974457
10200 1.2540408372879
10400 1.21819269657135
10800 1.20688724517822
11000 1.06534814834595
11200 1.06009602546692
11600 1.01320624351501
11800 0.856502056121826
12000 0.834166944026947
12200 0.875988841056824
12400 0.777628839015961
12600 0.813552796840668
12800 0.774272739887238
13000 0.76268059015274
13200 0.664092659950256
13400 0.655917167663574
13600 0.694844663143158
13800 0.802383959293365
14000 0.784383177757263
14200 0.740027606487274
14400 0.852352499961853
14600 1.14067816734314
14800 1.33852350711823
15000 1.13239943981171
15200 1.35741186141968
15400 1.21030855178833
15600 1.1060471534729
15800 1.02964401245117
16000 1.01232469081879
16200 0.9766885638237
16400 0.967500627040863
16600 1.00898015499115
16800 1.00114393234253
17000 0.985238194465637
17200 0.920661807060242
17400 0.928828537464142
17600 1.0143666267395
17800 0.947072744369507
18000 0.902004182338715
18200 0.946741580963135
18400 1.05894291400909
18600 1.05600368976593
19000 1.03432250022888
19200 1.02827727794647
19400 0.830735325813293
19600 0.695703446865082
19800 0.731475055217743
20000 0.746871590614319
20200 0.695758640766144
20400 0.626596927642822
20600 0.595117092132568
20800 0.516652345657349
21000 0.478679448366165
21200 0.441526919603348
21400 0.458042442798615
21600 0.427999377250671
22000 0.450886189937592
22200 0.444509238004684
22400 0.464928507804871
22600 0.429473370313644
22800 0.390467315912247
23000 0.386602699756622
23200 0.353078752756119
23400 0.331317752599716
23600 0.31785660982132
23800 0.309571385383606
24000 0.351216197013855
24200 0.337823122739792
24400 0.280256718397141
24600 0.251967519521713
25000 0.243697628378868
25200 0.266697287559509
25400 0.256065636873245
25600 0.236688792705536
25800 0.211060225963593
26000 0.189948335289955
26200 0.179876670241356
26400 0.187243014574051
26600 0.189471140503883
27000 0.162339404225349
27200 0.178916051983833
27400 0.184966132044792
27600 0.193288072943687
27800 0.171792581677437
28000 0.145979255437851
28200 0.166370466351509
28400 0.221635445952415
28600 0.211477056145668
28800 0.220648095011711
29000 0.224296972155571
29200 0.268243610858917
29400 0.275634676218033
29600 0.293426603078842
29800 0.279901444911957
30000 0.313110917806625
30200 0.321383148431778
30400 0.291596859693527
30600 0.324058353900909
30800 0.314032584428787
31000 0.294617176055908
31200 0.303923815488815
31400 0.299545526504517
31600 0.268169462680817
31800 0.264775633811951
32000 0.273135334253311
32400 0.30894660949707
32600 0.294641762971878
32800 0.251209259033203
33000 0.225679636001587
33200 0.247968658804893
33400 0.210112765431404
33600 0.217416346073151
33800 0.19995528459549
34000 0.214376240968704
34200 0.183758139610291
34400 0.156666994094849
34600 0.150419175624847
34800 0.153821006417274
35000 0.132957920432091
35200 0.119175739586353
35400 0.123545497655869
35800 0.144652843475342
36000 0.134668275713921
36200 0.126352399587631
36400 0.120106719434261
36600 0.129868596792221
36800 0.129225015640259
37000 0.116035893559456
37200 0.106298625469208
37400 0.10091508179903
37600 0.0968981012701988
37800 0.0991696491837502
38000 0.101993799209595
38200 0.0998822599649429
38400 0.100128822028637
38600 0.10146364569664
38800 0.107459016144276
39000 0.109315916895866
39200 0.0988449454307556
39400 0.101208411157131
39600 0.0926371514797211
39800 0.099094033241272
40000 0.0883080586791039
40200 0.086793065071106
40400 0.0860438421368599
40600 0.0848861485719681
40800 0.0856357216835022
41000 0.0832150802016258
41200 0.0834384262561798
41400 0.0909406915307045
41600 0.0901392325758934
41800 0.0886235386133194
42000 0.10303058475256
42200 0.101692080497742
42400 0.090085431933403
42600 0.0909531936049461
42800 0.0938767194747925
43000 0.0885763391852379
43200 0.0870226472616196
43400 0.0897066369652748
43600 0.0854825749993324
43800 0.0777920037508011
44000 0.0725067630410194
44200 0.0752598643302917
44400 0.0875266343355179
44600 0.0841262713074684
44800 0.0768942832946777
45000 0.087883748114109
45200 0.0875168517231941
45400 0.0970369279384613
45600 0.0986934453248978
45800 0.0800888761878014
46000 0.0845725908875465
46200 0.0784049555659294
46400 0.0709370300173759
46600 0.0739415213465691
46800 0.0815710797905922
47000 0.0738938227295876
47200 0.0814029648900032
47400 0.102365396916866
47600 0.0872428491711617
47800 0.0820745304226875
48000 0.0840144008398056
48200 0.0846755877137184
48400 0.0992587879300117
48600 0.138073325157166
48800 0.126615285873413
49000 0.1175207644701
49200 0.117063075304031
49400 0.097478911280632
49600 0.0972804203629494
49800 0.104566998779774
50000 0.126898854970932
50200 0.111454673111439
50400 0.0846096724271774
50600 0.067144088447094
50800 0.0619474984705448
51000 0.0627379640936852
51200 0.0627377405762672
51400 0.0635608211159706
51600 0.0626941323280334
51800 0.06119205057621
52000 0.0604823604226112
52200 0.0612533874809742
52400 0.0687248557806015
52800 0.0683391541242599
53000 0.0687329918146133
53200 0.0729799419641495
53400 0.067068912088871
53600 0.068193107843399
53800 0.0785884410142899
54000 0.0805571302771568
54200 0.0814810767769814
54400 0.0794102549552917
54600 0.0870019644498825
54800 0.0827278345823288
55000 0.0781355351209641
55200 0.0715896189212799
55400 0.0711250603199005
55600 0.0606068857014179
55800 0.0576218850910664
56000 0.0601733289659023
56200 0.0559389628469944
56400 0.0473387911915779
56600 0.0487849041819572
56800 0.0491426512598991
57000 0.0539701990783215
57200 0.0599114149808884
57400 0.0600861012935638
57600 0.0579183660447598
57800 0.0571887232363224
58000 0.064072772860527
58200 0.0607918091118336
58400 0.0666248947381973
58600 0.0635568648576736
58800 0.065526969730854
59000 0.0609902366995811
59200 0.054426409304142
59400 0.0585562624037266
59600 0.0619596913456917
59800 0.0696548745036125
60000 0.0743716657161713
60200 0.0739862248301506
60400 0.0867749825119972
60600 0.0868623033165932
60800 0.0891679003834724
61000 0.0881784483790398
61200 0.0896656736731529
61400 0.08550626039505
61600 0.0875776261091232
61800 0.0868029743432999
62000 0.0920534431934357
62200 0.0822747424244881
62400 0.0781031399965286
62600 0.0794397741556168
62800 0.0847911611199379
63000 0.091396763920784
63200 0.0869963020086288
63400 0.0899490639567375
63600 0.0874950215220451
63800 0.0847182944417
64000 0.0735895559191704
64200 0.0685809031128883
64400 0.0635705217719078
64600 0.0620213747024536
64800 0.0673516020178795
65000 0.0699239075183868
65200 0.0766348540782928
65400 0.0799465477466583
65600 0.075169250369072
65800 0.0691049993038177
66000 0.0765362679958344
66200 0.068341501057148
66400 0.0692964866757393
66600 0.0622719489037991
66800 0.0679304525256157
67000 0.0672699734568596
67200 0.0791210308670998
67400 0.0783183798193932
67600 0.0757399946451187
67800 0.0802832916378975
68000 0.0792524069547653
68200 0.0777537003159523
68400 0.0785184502601624
68600 0.0719807669520378
68800 0.0723913013935089
69200 0.0595610104501247
69400 0.0639836713671684
69600 0.0536348260939121
69800 0.05453946813941
70000 0.0523134805262089
70200 0.049446702003479
70400 0.0492875203490257
70600 0.0476208962500095
70800 0.0436478070914745
71000 0.0403517074882984
71200 0.0419011563062668
71400 0.0352981090545654
71600 0.0364444740116596
71800 0.0314814522862434
72000 0.035847045481205
72200 0.0410458110272884
72400 0.0358982682228088
72600 0.0435998514294624
72800 0.0535852648317814
73000 0.0593330077826977
73200 0.225911125540733
73400 0.298754036426544
73600 0.2801813185215
73800 0.287797749042511
74000 0.195012226700783
74200 0.16232131421566
74400 0.132490947842598
74600 0.115299053490162
74800 0.104124538600445
75000 0.0860181972384453
75200 0.0796138644218445
75600 0.0666781365871429
75800 0.0679944232106209
76000 0.0582486651837826
76200 0.0588961467146873
76400 0.0582153387367725
76600 0.0640240386128426
76800 0.0564283840358257
77000 0.0512705035507679
77200 0.05237877368927
77400 0.0505753718316555
77600 0.0581463947892189
77800 0.062010869383812
78000 0.0579721257090569
78200 0.0561552792787552
78400 0.0597984120249748
78600 0.0604367703199387
78800 0.0533576346933842
79000 0.0560960620641708
79200 0.0606763809919357
79400 0.0614961311221123
79600 0.0571905262768269
79800 0.0556779280304909
80000 0.0585308745503426
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
40 1.41234397888184
90 1.81113433837891
190 1.86665499210358
200 1.85008537769318
400 1.99236154556274
490 1.95567297935486
600 2.11271905899048
800 2.13887619972229
990 2.09997153282166
1000 2.0774290561676
1200 2.22253203392029
1400 2.09128046035767
1600 2.06692934036255
1800 2.14734601974487
2000 2.17008876800537
2200 2.05376243591309
2400 1.80411052703857
2800 1.85464870929718
3000 1.71582353115082
3200 1.82169783115387
3400 1.75179648399353
3600 1.77041709423065
3800 1.76446878910065
4000 1.8332713842392
4200 2.06335854530334
4400 1.87154686450958
4600 1.83995616436005
4800 1.71874475479126
5000 1.81143808364868
5200 1.69838213920593
5400 1.61594820022583
5600 1.6787520647049
5800 1.71818995475769
6000 1.66944670677185
6200 1.72389388084412
6400 1.57656216621399
6600 1.56594252586365
6800 1.65365695953369
7000 1.51884198188782
7200 1.493079662323
7400 1.44458246231079
7600 1.4714320898056
7800 1.54121124744415
8000 1.59000670909882
8200 1.4795845746994
8400 1.516148686409
8600 1.49290227890015
8800 1.49749565124512
9000 1.4359495639801
9200 1.45514500141144
9400 1.45242154598236
9600 1.46909987926483
9800 1.52894461154938
10000 1.50091695785522
10200 1.52728688716888
10400 1.48726689815521
10600 1.46671009063721
10800 1.47397482395172
11000 1.40940654277802
11200 1.48413407802582
11400 1.47412979602814
11600 1.51037538051605
11800 1.40315210819244
12000 1.38188886642456
12200 1.44977045059204
12400 1.40507447719574
12600 1.45518064498901
12800 1.45370864868164
13000 1.37561452388763
13200 1.35483634471893
13400 1.42489695549011
13800 1.44941663742065
14000 1.38938808441162
14200 1.40493881702423
14400 1.48647344112396
14600 1.4631804227829
14800 1.4501166343689
15000 1.41265654563904
15200 1.4084392786026
15400 1.43004786968231
15600 1.42768514156342
15800 1.45052230358124
16000 1.26270401477814
16200 1.27966439723969
16400 1.1941294670105
16600 1.2637802362442
16800 1.30520057678223
17000 1.24671518802643
17200 1.26743102073669
17400 1.25785434246063
17600 1.33723676204681
17800 1.30963838100433
18000 1.24331831932068
18200 1.23235964775085
18400 1.28398358821869
18600 1.39181649684906
19400 1.38225913047791
19600 1.39479768276215
19800 1.44420194625854
20000 1.4266242980957
20200 1.3832004070282
20400 1.38592803478241
20600 1.34169185161591
20800 1.29186749458313
21000 1.25224316120148
21200 1.26202070713043
21400 1.26185262203217
21600 1.28983294963837
21800 1.26944983005524
22000 1.3197922706604
22200 1.29678070545197
22400 1.32892203330994
22600 1.32611334323883
22800 1.28811204433441
23000 1.32208299636841
23200 1.30974006652832
23400 1.18884658813477
23600 1.10999703407288
24000 1.09899532794952
24200 1.17087757587433
24600 1.11442470550537
24800 1.11212611198425
25000 1.09882581233978
25200 1.09523606300354
25400 1.11364829540253
25600 1.14102292060852
25800 1.15555882453918
26000 1.13779246807098
26200 1.15882670879364
26400 1.16040515899658
26600 1.13998198509216
26800 1.1100332736969
27000 1.09350490570068
27200 1.09892201423645
27400 1.1582727432251
27600 1.16184830665588
27800 1.13618302345276
28200 1.03486084938049
28400 1.07289516925812
28600 1.07548606395721
28800 1.14894258975983
29000 1.14173066616058
29200 1.11043035984039
29400 1.13176333904266
29600 1.15947103500366
29800 1.12940084934235
30000 1.1823570728302
30200 1.11198019981384
30400 1.06425249576569
30800 1.12251305580139
31000 1.09256076812744
31200 1.13645339012146
31400 1.15854525566101
31600 1.15800595283508
31800 1.17915201187134
32000 1.15270984172821
32400 1.12133240699768
32600 1.10534274578094
32800 1.09808802604675
33000 1.11139035224915
33200 1.1135458946228
33400 1.12751626968384
33600 1.09167397022247
33800 1.04537749290466
34000 1.08418333530426
34200 1.14787709712982
34400 1.12719416618347
34600 1.19867610931396
34800 1.17629754543304
35000 1.20141541957855
35200 1.14119803905487
35400 1.12676727771759
35600 1.09395229816437
35800 1.13100254535675
36000 1.11902499198914
36200 1.12578845024109
36400 1.1132664680481
36600 1.09558093547821
36800 1.16526508331299
37000 1.08664035797119
37200 1.07703757286072
37400 1.12534856796265
37600 1.1015727519989
37800 1.08901214599609
38000 1.08564376831055
38200 1.05375754833221
38400 1.06873893737793
38600 1.10412132740021
38800 1.12513661384583
39000 1.13939607143402
39200 1.12489151954651
39400 1.13872945308685
39600 1.13101494312286
39800 1.11519181728363
40000 1.08569407463074
40200 1.02088868618011
40400 1.02904188632965
40600 1.00247836112976
40800 0.996758878231049
41000 0.964981257915497
41200 0.988033890724182
41400 1.0008190870285
41600 0.984137296676636
41800 0.995801448822021
42000 0.945648193359375
42200 0.983889877796173
42400 0.977918803691864
42600 1.03531181812286
42800 1.10581374168396
43000 1.06872141361237
43200 1.07409381866455
43400 1.10325574874878
43600 1.10753059387207
43800 1.12270379066467
44200 1.0331894159317
44400 1.06762599945068
44600 1.02228486537933
44800 1.02664577960968
45000 0.964654445648193
45200 0.996077597141266
45400 1.05980658531189
45600 1.01258897781372
45800 1.01053488254547
46000 1.05952727794647
46200 1.07694125175476
46400 1.08246099948883
46600 1.07323944568634
47000 1.11664986610413
47200 1.07108521461487
47400 1.05061209201813
47600 1.01806366443634
47800 1.04073882102966
48000 0.971078336238861
48200 0.992222547531128
48600 0.988663017749786
48800 1.02354383468628
49000 1.01190829277039
49200 1.0765129327774
49400 1.06888628005981
49600 0.980535984039307
49800 0.947368860244751
50000 0.98922872543335
50200 0.979973614215851
50400 1.02439939975739
50600 1.00722193717957
50800 0.995434463024139
51000 1.04062879085541
51200 1.07222771644592
51400 1.11486923694611
51600 1.05703377723694
51800 1.01334726810455
52000 1.00832045078278
52200 1.0281480550766
52400 0.988886892795563
53000 0.959260523319244
53200 0.994720458984375
53400 0.959199190139771
53600 1.02786576747894
53800 1.01571261882782
54000 1.04590559005737
54200 1.04226624965668
54400 1.0286877155304
54600 0.982604682445526
54800 0.981819570064545
55000 1.04693078994751
55200 1.05902171134949
55400 1.02941596508026
55600 1.035120844841
55800 1.10144114494324
56000 1.11316847801208
56200 1.07493352890015
56600 0.989064991474152
56800 0.924257040023804
57000 0.937225997447968
57200 0.955795109272003
57400 0.980619430541992
57600 0.976542472839355
57800 0.939580798149109
58000 1.00458538532257
58200 1.00495910644531
58400 0.985226571559906
58600 0.986532270908356
58800 0.996224105358124
59000 0.97117292881012
59200 0.940215945243835
59400 0.922828078269958
59600 0.958237886428833
59800 0.938412189483643
60000 0.954019546508789
60200 0.945311307907104
60400 1.00865626335144
60600 0.994357645511627
60800 1.01662528514862
61000 0.9995356798172
61200 1.0158154964447
61400 0.944175481796265
61600 1.02899861335754
61800 0.983526468276978
62000 1.03107845783234
62400 1.03229641914368
62600 1.06770980358124
62800 1.03211116790771
63000 1.09799480438232
63200 1.06179618835449
63400 1.06944358348846
63600 1.05087745189667
63800 1.0539458990097
64000 1.04810452461243
64200 1.0667542219162
64400 1.00521624088287
64600 0.985816836357117
64800 0.936498701572418
65000 0.959055185317993
65200 0.970833957195282
65400 1.0208466053009
65600 0.984890758991241
65800 0.963646173477173
66000 0.968897700309753
66200 0.94969779253006
66400 0.978152096271515
66600 0.979734539985657
66800 0.970174074172974
67000 0.928503274917603
67200 1.00398743152618
67400 1.01111030578613
67600 0.996797740459442
67800 1.00470530986786
68000 1.00325107574463
68400 0.973135352134705
68600 0.931597173213959
68800 0.908089101314545
69000 0.913459539413452
69200 0.886381149291992
69400 0.92230486869812
69600 0.918860971927643
70000 0.984257519245148
70200 0.922964334487915
70400 0.952963769435883
70600 1.03955018520355
70800 0.961855471134186
71000 0.995922267436981
71200 0.979584753513336
71400 0.923370778560638
71600 0.979237973690033
71800 0.943101584911346
72000 0.967311322689056
72200 0.923687934875488
72400 0.92922967672348
72600 0.963083446025848
72800 0.946516335010529
73000 0.924452185630798
73200 0.939885914325714
73400 0.969440162181854
73600 0.984196186065674
73800 1.02879643440247
74000 0.938708424568176
74200 1.00363254547119
74400 0.944102108478546
74600 0.905145823955536
74800 0.932873010635376
75000 0.919432401657104
75200 0.911768853664398
75400 0.937082946300507
75600 0.888390421867371
75800 0.93729954957962
76000 0.936223983764648
76200 0.967663168907166
76400 0.94740504026413
76800 0.954822242259979
77000 0.926703155040741
77200 0.964816808700562
77400 0.951101839542389
77600 0.899956941604614
77800 0.90897536277771
78000 0.961273789405823
78200 0.875532567501068
78400 0.899732887744904
78600 0.876075387001038
78800 0.845356643199921
79000 0.838822484016418
79200 0.890833795070648
79400 0.903126180171967
79600 0.901696979999542
79800 0.889691591262817
80000 0.870745241641998
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=10]
table {%
71 0.973017036914825
159 1.23598206043243
335 1.23153555393219
353 1.47185826301575
702 1.48316848278046
854 1.67370653152466
1047 1.85141277313232
1402 1.86739909648895
1734 1.78237068653107
1750 1.91974127292633
2095 1.81036043167114
2447 1.80607712268829
2808 1.88954365253448
3155 1.83401024341583
3509 1.83273696899414
3855 1.76553702354431
4197 1.7208137512207
4553 1.63422346115112
4904 1.58993470668793
5243 1.50919055938721
5593 1.60931766033173
5941 1.64941740036011
6281 1.65490341186523
6627 1.73305153846741
7329 1.56469655036926
7680 1.60437250137329
8032 1.60515666007996
8389 1.50769007205963
8734 1.5154937505722
9090 1.54734909534454
9445 1.56547796726227
9793 1.53631508350372
10141 1.49455094337463
10495 1.37304294109344
10839 1.28668296337128
11189 1.34665620326996
11538 1.2586635351181
11898 1.25394403934479
12253 1.13892233371735
12605 1.20792961120605
12958 1.43327617645264
13298 1.61281883716583
13647 1.32010746002197
13997 1.24594581127167
14347 1.20917427539825
14697 1.29890954494476
15053 1.1837329864502
15399 0.996281802654266
15745 0.922944605350494
16088 0.89603579044342
16431 0.788658678531647
16784 0.733494281768799
17130 0.714299619197845
17472 0.663942992687225
17811 0.737898826599121
18158 0.718671500682831
18511 0.67400074005127
18863 0.684599161148071
19209 0.662917912006378
19560 0.698102414608002
19915 0.585973262786865
20267 0.54056590795517
20615 0.585240602493286
20974 0.542827010154724
21329 0.562497854232788
21684 0.527107417583466
22031 0.498559325933456
22387 0.450489073991776
23081 0.460732221603394
23437 0.46046569943428
23793 0.415497273206711
24133 0.38196274638176
24476 0.424051880836487
25181 0.423591673374176
25530 0.426690518856049
25871 0.403558701276779
26220 0.398370534181595
26553 0.373690992593765
26907 0.339574843645096
27253 0.293705403804779
27603 0.258200615644455
27960 0.23112453520298
28312 0.231650561094284
28659 0.249962761998177
28996 0.233148112893105
29338 0.227001667022705
29684 0.232461929321289
30033 0.245639592409134
30388 0.228912219405174
30739 0.219442084431648
31089 0.34453159570694
31431 0.308204621076584
31773 0.34753206372261
32126 0.509814023971558
32479 0.56937575340271
32828 0.822142124176025
33187 0.666511416435242
33532 0.521430253982544
33871 0.637920439243317
34225 0.540244460105896
34573 0.585205435752869
34920 0.55189847946167
35260 0.510965347290039
35617 0.605823993682861
35957 0.538742005825043
36302 0.52866119146347
36648 0.425029575824738
36992 0.345211744308472
37343 0.301177531480789
37699 0.30572447180748
38049 0.300549507141113
38404 0.279718279838562
38748 0.272498577833176
39092 0.245253816246986
39445 0.259504914283752
39799 0.241598680615425
40159 0.219870284199715
40498 0.208792045712471
40845 0.191916018724442
41197 0.189161270856857
41546 0.201173827052116
41890 0.187771752476692
42242 0.187605187296867
42591 0.165215834975243
42936 0.140342280268669
43283 0.122491963207722
43625 0.130503714084625
43974 0.127116665244102
44321 0.14718234539032
44677 0.14266337454319
45039 0.176751300692558
45390 0.179306119680405
45739 0.230977535247803
46094 0.19035430252552
46445 0.196107223629951
46799 0.141347020864487
47147 0.151614531874657
47493 0.149175241589546
47832 0.140626907348633
48178 0.138322696089745
48530 0.124440848827362
48865 0.142981082201004
49213 0.144532099366188
49568 0.155493170022964
49923 0.163133352994919
50284 0.161245316267014
50629 0.167586892843246
50982 0.168638080358505
51328 0.154785126447678
51681 0.159563407301903
52024 0.150114566087723
52368 0.127878412604332
52711 0.150831505656242
53053 0.139008700847626
53413 0.110980294644833
53759 0.110189445316792
54104 0.110438652336597
54454 0.107680760324001
54798 0.109378352761269
55148 0.112959735095501
55500 0.10337258130312
55841 0.0959272086620331
56202 0.090172715485096
56552 0.0843621641397476
56903 0.083119310438633
57262 0.083930566906929
57610 0.0974431484937668
57960 0.0965130403637886
58319 0.0931502059102058
58666 0.0975729003548622
58996 0.0878642573952675
59345 0.0802882090210915
59691 0.0834608301520348
60048 0.0838626325130463
60395 0.0756804123520851
60743 0.0661111325025558
61090 0.0713051706552505
61446 0.0618661716580391
61804 0.0697111487388611
62170 0.0582221932709217
62523 0.0583455227315426
62868 0.0530809126794338
63219 0.0582657270133495
63566 0.0592161044478416
63917 0.0663336589932442
64269 0.0783782675862312
64613 0.0704270228743553
64963 0.0724051892757416
65310 0.0775634348392487
65653 0.0848943293094635
66015 0.0827741250395775
66376 0.0860654786229134
67065 0.105973437428474
67767 0.111483186483383
68109 0.116011567413807
68461 0.093674473464489
68818 0.0850145369768143
69165 0.0692870020866394
69525 0.0676903054118156
69874 0.0692504718899727
70225 0.0704972892999649
70574 0.0687244981527328
70928 0.0661205500364304
71270 0.0657717511057854
71609 0.071004256606102
71957 0.0638109594583511
72308 0.0590013079345226
72647 0.058776780962944
72999 0.0566343478858471
73337 0.0561030507087708
73693 0.0636217445135117
74025 0.0665460079908371
74366 0.0588680095970631
74714 0.0612596608698368
75066 0.0632701963186264
75418 0.0644620135426521
75775 0.0597323998808861
76128 0.0503607466816902
76481 0.0493245497345924
76827 0.05521110445261
77173 0.0559319145977497
77513 0.0499581545591354
77867 0.0659075155854225
78220 0.0611680373549461
78582 0.0697458907961845
78932 0.0590337216854095
79272 0.051510039716959
79614 0.0617730803787708
79962 0.0539952553808689
80305 0.0469244159758091
};
\addplot [semithick, color1, dashed]
table {%
200 0.398610949516296
450 0.496839225292206
950 0.4892418384552
1000 0.485375225543976
2000 0.421377599239349
2450 0.402245312929153
3000 0.3839271068573
4000 0.360165596008301
5000 0.343187272548676
6000 0.330063670873642
7000 0.319378167390823
9000 0.302579402923584
11000 0.289632022380829
14000 0.274589627981186
17000 0.262861698865891
21000 0.250430315732956
26000 0.238186359405518
32000 0.226589545607567
39000 0.215839296579361
47000 0.205998182296753
57000 0.196161329746246
68000 0.187493175268173
80000 0.179822668433189
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=5, dashed, mark options={solid}]
table {%
200 0.248480960726738
450 0.301935434341431
950 0.464914083480835
1000 0.442044228315353
2000 0.47484678030014
2450 0.460730701684952
3000 0.428270250558853
4000 0.387977361679077
4950 0.278084278106689
5000 0.287820339202881
6000 0.24640566110611
7000 0.243331611156464
8000 0.213650330901146
9000 0.168900698423386
10000 0.188921794295311
11000 0.107343122363091
12000 0.153049528598785
13000 0.0887341499328613
14000 0.0570298619568348
15000 0.0910499915480614
16000 0.0492304228246212
17000 0.0618228651583195
18000 0.0298193655908108
19000 0.0235139839351177
20000 0.0208728220313787
21000 0.0156394764780998
22000 0.0138405114412308
23000 0.0127185499295592
24000 0.0114935040473938
25000 0.0110261216759682
27000 0.0104290042072535
30000 0.00968805979937315
33000 0.00906716659665108
37000 0.00837553851306438
41000 0.00779732875525951
46000 0.00719146290794015
52000 0.00659036776050925
58000 0.00608999514952302
65000 0.00559994764626026
73000 0.0051328563131392
80000 0.00478638848289847
};

==> Content/figs/emnist_losses.tikz <==


\nextgroupplot[
xlabel={\# iterations},
xmin=0, xmax=8000,
ymin=1e-2,ymax=5,
ylabel={Functional suboptimality},
ytick={1,0.1,0.01},
]
%$\frac{1}{M}\sum_{i=1}^M f(x_{i}^t) - f^\star$},
%]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
0 3.76699638366699
4 3.50844192504883
9 3.25479698181152
20 2.79422378540039
40 2.48261165618896
49 2.4005389213562
80 2.08908700942993
100 1.81555330753326
120 1.70608472824097
140 1.66607654094696
160 1.61943519115448
180 1.54100859165192
200 1.64108216762543
220 1.55290818214417
240 1.44141340255737
260 1.28119850158691
280 1.23929297924042
300 1.07788968086243
320 1.09853804111481
340 0.971878290176392
360 1.04527592658997
380 1.08926236629486
400 1.08155310153961
420 0.977566719055176
440 0.925971865653992
460 1.01456713676453
480 1.15868508815765
500 1.20742106437683
520 0.921500444412231
540 0.960004150867462
560 0.981696724891663
580 1.10062909126282
600 1.03037822246552
640 0.826097249984741
660 0.70818430185318
680 0.728618919849396
700 0.666595041751862
720 0.662108480930328
740 0.589742183685303
760 0.542792618274689
780 0.523534715175629
800 0.519722402095795
820 0.480325728654861
840 0.465047985315323
860 0.445900768041611
880 0.442050188779831
900 0.417784780263901
920 0.40644708275795
940 0.393034517765045
960 0.395508259534836
980 0.387178301811218
1000 0.367888540029526
1020 0.359718024730682
1040 0.354670614004135
1080 0.34140482544899
1100 0.322314649820328
1140 0.310647815465927
1160 0.304484337568283
1180 0.290858209133148
1220 0.281002044677734
1240 0.27431508898735
1260 0.274234771728516
1300 0.262079805135727
1320 0.253617495298386
1340 0.252019941806793
1380 0.251772552728653
1400 0.249384552240372
1420 0.245681405067444
1440 0.255381047725677
1460 0.287317126989365
1480 0.304984301328659
1500 0.267919898033142
1520 0.268482953310013
1540 0.254431277513504
1560 0.245579525828362
1580 0.235213682055473
1600 0.229408204555511
1620 0.224858477711678
1640 0.22448618710041
1660 0.218254894018173
1680 0.213720008730888
1740 0.204055324196815
1760 0.205844670534134
1780 0.203093931078911
1800 0.20398935675621
1820 0.213170915842056
1840 0.223848834633827
1860 0.230489358305931
1880 0.217280209064484
1900 0.211651623249054
1920 0.210115760564804
1940 0.191400185227394
1960 0.180123716592789
2000 0.175122484564781
2020 0.171487525105476
2120 0.158851087093353
2200 0.15518581867218
2220 0.152245789766312
2260 0.150318503379822
2280 0.149905145168304
2300 0.146252185106277
2340 0.143657132983208
2360 0.144881680607796
2380 0.144596263766289
2400 0.150020614266396
2420 0.143031910061836
2440 0.137989521026611
2460 0.134990185499191
2500 0.132608681917191
2520 0.131743669509888
2580 0.126055240631104
2600 0.124163217842579
2620 0.123021587729454
2640 0.122979074716568
2660 0.121671468019485
2680 0.119486384093761
2700 0.118008099496365
2720 0.118416748940945
2740 0.116973333060741
2760 0.116558656096458
2780 0.113715462386608
2800 0.111891783773899
2840 0.115438364446163
2860 0.112222343683243
2880 0.110507063567638
2900 0.110149167478085
2920 0.113820947706699
2940 0.113482125103474
2960 0.113998547196388
2980 0.111851036548615
3000 0.114352248609066
3020 0.11407808214426
3040 0.111543089151382
3060 0.115391567349434
3100 0.111757405102253
3120 0.112299226224422
3140 0.11119456589222
3160 0.107692077755928
3180 0.106478221714497
3200 0.106757588684559
3220 0.108755320310593
3240 0.109925419092178
3260 0.108439557254314
3280 0.103510834276676
3300 0.101460695266724
3320 0.102973587810993
3340 0.0976259484887123
3360 0.0973871275782585
3380 0.0962963700294495
3400 0.0969600901007652
3420 0.093338780105114
3440 0.0904447734355927
3460 0.0893969684839249
3480 0.0893852412700653
3500 0.0871397480368614
3520 0.0855850353837013
3540 0.0848543718457222
3560 0.0851927027106285
3580 0.0850548669695854
3640 0.0817463621497154
3660 0.0820214003324509
3680 0.0810064300894737
3700 0.0792524889111519
3720 0.0780264660716057
3740 0.0776427164673805
3760 0.0762230455875397
3780 0.0756908878684044
3840 0.0733277872204781
3860 0.0728102251887321
3880 0.0718946531414986
3920 0.0708033442497253
3960 0.0696075558662415
4000 0.0685788914561272
4020 0.0681013911962509
4060 0.0665564611554146
4140 0.0645457804203033
4180 0.0638191550970078
4200 0.0642558410763741
4220 0.0635245591402054
4240 0.0622935742139816
4260 0.0616476163268089
4280 0.0613370425999165
4340 0.0597539134323597
4360 0.0595203675329685
4400 0.0584462508559227
4460 0.0576227679848671
4480 0.0567934289574623
4500 0.0562456957995892
4540 0.055658645927906
4560 0.0559560246765614
4580 0.0547539815306664
4600 0.0541512183845043
4620 0.0538509413599968
4660 0.0528089180588722
4720 0.0521679930388927
4740 0.0533570945262909
4760 0.05204151943326
4780 0.0513683520257473
4820 0.0507884994149208
4840 0.0513039119541645
4860 0.053784791380167
4880 0.0521942898631096
4900 0.0511172227561474
4920 0.0506879426538944
4940 0.0491914674639702
4960 0.0488808527588844
4980 0.0492545366287231
5000 0.0505481287837029
5040 0.047289751470089
5060 0.0461736544966698
5100 0.0451781265437603
5140 0.0445238873362541
5180 0.0437818169593811
5240 0.0426246412098408
5260 0.0423828810453415
5320 0.0411186367273331
5340 0.0408747233450413
5360 0.0404128693044186
5460 0.0394848883152008
5480 0.0389251336455345
5560 0.0374946556985378
5620 0.0366817079484463
5760 0.0346628800034523
5780 0.034550990909338
5940 0.0326997824013233
6120 0.0310240928083658
6240 0.0297415368258953
6260 0.029525350779295
6280 0.0294968038797379
6380 0.0285603143274784
6440 0.0278809983283281
6520 0.0272106919437647
6600 0.0265029184520245
6660 0.0259690470993519
6720 0.0253836251795292
6760 0.0252128913998604
6820 0.0248972326517105
6880 0.0244038552045822
6980 0.023721732199192
7020 0.0234306380152702
7120 0.0227870047092438
7200 0.0221656374633312
7280 0.0216331426054239
7300 0.021805914118886
7320 0.0214191488921642
7340 0.0213957857340574
7360 0.0210983417928219
7460 0.0204393118619919
7540 0.0198381580412388
7600 0.0194737538695335
7720 0.0187943316996098
7860 0.0178674589842558
7900 0.0176087636500597
8000 0.0171096902340651
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
0 3.76699638366699
4 3.50318765640259
20 2.74484348297119
40 2.29584383964539
49 2.14931440353394
80 1.8341224193573
99 1.71899902820587
100 1.69947385787964
140 1.4990736246109
160 1.39234614372253
180 1.34915506839752
200 1.28502345085144
220 1.20480895042419
240 1.13499760627747
260 1.10497176647186
280 1.07121956348419
300 1.00871992111206
320 1.0093902349472
340 0.97665399312973
380 0.931927084922791
400 0.917185723781586
420 0.907413065433502
440 0.869132459163666
460 0.853000819683075
480 0.819883167743683
500 0.813391804695129
520 0.787342071533203
540 0.757587730884552
560 0.758833706378937
580 0.747969448566437
600 0.725523293018341
620 0.718189537525177
640 0.692388772964478
660 0.680594921112061
680 0.685576796531677
700 0.650570571422577
720 0.63710218667984
760 0.619201123714447
780 0.622495770454407
800 0.620819747447968
820 0.602931499481201
840 0.610389709472656
860 0.590636432170868
880 0.58977210521698
900 0.566742837429047
920 0.562673270702362
940 0.562852621078491
960 0.549566805362701
980 0.55707585811615
1000 0.543644905090332
1020 0.544201374053955
1040 0.536608934402466
1060 0.524810075759888
1080 0.522264778614044
1100 0.506711661815643
1160 0.508347034454346
1180 0.494636297225952
1220 0.485091775655746
1240 0.486564815044403
1260 0.485428512096405
1280 0.48040297627449
1300 0.469455689191818
1320 0.463829725980759
1340 0.464892148971558
1360 0.468017905950546
1420 0.443046510219574
1440 0.45255845785141
1460 0.447786688804626
1480 0.446595907211304
1540 0.429789662361145
1560 0.433273762464523
1580 0.430937170982361
1600 0.410485833883286
1620 0.411635607481003
1640 0.402895510196686
1660 0.406522512435913
1680 0.407385110855103
1700 0.399977028369904
1720 0.401747554540634
1740 0.397365778684616
1760 0.398990899324417
1780 0.398579984903336
1800 0.387815624475479
1820 0.381194889545441
1840 0.382237434387207
1860 0.396459668874741
1900 0.386468589305878
1920 0.380058079957962
1940 0.377287924289703
1980 0.378056406974792
2000 0.371244013309479
2020 0.366692334413528
2040 0.368602484464645
2060 0.362745404243469
2080 0.354359894990921
2100 0.350922375917435
2140 0.348626434803009
2160 0.351982295513153
2180 0.348541170358658
2200 0.347190916538239
2220 0.339811682701111
2240 0.341895669698715
2260 0.341361343860626
2280 0.337685912847519
2300 0.339974403381348
2320 0.337074905633926
2340 0.329611241817474
2360 0.320916563272476
2380 0.322177022695541
2400 0.321017265319824
2420 0.322710543870926
2440 0.314208477735519
2460 0.310474961996078
2480 0.312212973833084
2500 0.304011255502701
2560 0.292708486318588
2580 0.293694615364075
2600 0.291090875864029
2620 0.290776550769806
2640 0.288751542568207
2660 0.288329154253006
2680 0.282629281282425
2700 0.282503634691238
2720 0.279481738805771
2760 0.280374586582184
2780 0.276992589235306
2820 0.268827527761459
2840 0.270921945571899
2860 0.265772759914398
2880 0.268333375453949
2900 0.272066801786423
2920 0.265425175428391
2960 0.269290238618851
2980 0.264228343963623
3000 0.266457051038742
3040 0.256245136260986
3060 0.255066484212875
3080 0.258344799280167
3100 0.252043873071671
3120 0.2563157081604
3140 0.258878350257874
3180 0.255203813314438
3200 0.255805641412735
3220 0.248367831110954
3240 0.245261624455452
3260 0.243410497903824
3280 0.24298132956028
3300 0.247061237692833
3320 0.246382117271423
3340 0.248746559023857
3380 0.237671077251434
3400 0.240884378552437
3420 0.240793213248253
3440 0.237287968397141
3460 0.241021558642387
3480 0.241929620504379
3500 0.23968169093132
3520 0.239509120583534
3560 0.231922045350075
3580 0.225927993655205
3600 0.227667480707169
3620 0.230919718742371
3640 0.225187763571739
3660 0.227207869291306
3680 0.228116989135742
3700 0.223732978105545
3720 0.224302634596825
3740 0.228266060352325
3760 0.228539794683456
3780 0.22619891166687
3800 0.226986080408096
3820 0.220585227012634
3840 0.222114503383636
3860 0.21829791367054
3880 0.22483928501606
3900 0.215796709060669
3920 0.216612413525581
3960 0.216747432947159
3980 0.212348535656929
4000 0.212391555309296
4040 0.211153745651245
4060 0.203649207949638
4080 0.200668856501579
4100 0.199149876832962
4140 0.201682597398758
4160 0.199436411261559
4180 0.198584675788879
4200 0.194418475031853
4220 0.196054369211197
4240 0.1902956366539
4260 0.198000326752663
4280 0.201306894421577
4300 0.194774433970451
4320 0.197489947080612
4340 0.194679230451584
4360 0.197937026619911
4380 0.195886209607124
4400 0.194823831319809
4420 0.191347867250443
4440 0.191797733306885
4460 0.18385873734951
4480 0.187509223818779
4500 0.18242147564888
4520 0.185968831181526
4540 0.186776608228683
4580 0.178994446992874
4640 0.183951884508133
4660 0.18320107460022
4680 0.181573912501335
4700 0.185397893190384
4720 0.182353749871254
4740 0.182358294725418
4760 0.176975786685944
4780 0.178213432431221
4800 0.172978848218918
4820 0.173812329769135
4840 0.173478171229362
4860 0.168133825063705
4880 0.171647176146507
4900 0.170117646455765
4920 0.173161745071411
4940 0.177771031856537
4960 0.168417662382126
4980 0.164530798792839
5000 0.165786415338516
5020 0.16537219285965
5040 0.16653248667717
5060 0.164864063262939
5080 0.168306142091751
5100 0.169524535536766
5120 0.170021295547485
5140 0.172861889004707
5160 0.168862640857697
5180 0.163258478045464
5200 0.160729974508286
5220 0.164901852607727
5240 0.157798618078232
5260 0.161912634968758
5300 0.156292453408241
5320 0.161596328020096
5340 0.154535964131355
5360 0.163667142391205
5380 0.158772796392441
5400 0.161939963698387
5420 0.161173537373543
5440 0.159231156110764
5460 0.15368127822876
5500 0.158397182822227
5520 0.160241276025772
5540 0.152110993862152
5560 0.153175055980682
5580 0.159318417310715
5600 0.158798560500145
5620 0.154917731881142
5640 0.154490202665329
5660 0.147093534469604
5700 0.148563653230667
5720 0.14933317899704
5740 0.151333138346672
5780 0.144238233566284
5800 0.150603219866753
5820 0.144539400935173
5840 0.145439952611923
5860 0.14367239177227
5880 0.147114902734756
5900 0.144982770085335
5940 0.143088772892952
5960 0.146841764450073
5980 0.144116848707199
6000 0.142583906650543
6020 0.144861564040184
6040 0.149979144334793
6060 0.147007763385773
6080 0.149158373475075
6100 0.143978580832481
6120 0.1468615680933
6140 0.140352919697762
6160 0.150098741054535
6180 0.142145648598671
6200 0.144043654203415
6240 0.143645688891411
6260 0.146073684096336
6280 0.143590062856674
6300 0.146923094987869
6320 0.148031786084175
6340 0.148383632302284
6360 0.143051460385323
6380 0.141670733690262
6400 0.143286660313606
6420 0.139825657010078
6440 0.138633817434311
6460 0.139654085040092
6480 0.138110920786858
6500 0.140713900327682
6520 0.137510523200035
6540 0.140843436121941
6560 0.137656003236771
6580 0.136152520775795
6640 0.136089533567429
6660 0.138751983642578
6680 0.136268869042397
6700 0.133178174495697
6720 0.138517543673515
6740 0.137773111462593
6780 0.142190054059029
6820 0.137964218854904
6840 0.138087123632431
6860 0.13496632874012
6880 0.131114289164543
6920 0.131743237376213
6940 0.135323777794838
6960 0.131254836916924
6980 0.13291434943676
7000 0.132548555731773
7020 0.12609376013279
7040 0.134729355573654
7060 0.13889442384243
7080 0.134406521916389
7100 0.13541080057621
7120 0.13563035428524
7140 0.131890967488289
7160 0.136978223919868
7180 0.132911875844002
7200 0.131041616201401
7220 0.128206640481949
7240 0.130403101444244
7260 0.130764037370682
7280 0.128507345914841
7320 0.125861138105392
7340 0.127409502863884
7360 0.128078013658524
7380 0.131887167692184
7400 0.129266247153282
7420 0.132139623165131
7440 0.127338990569115
7480 0.122231528162956
7500 0.12223619222641
7520 0.123367317020893
7540 0.12651689350605
7560 0.120429188013077
7600 0.127366781234741
7620 0.12705098092556
7640 0.121084488928318
7660 0.124798819422722
7680 0.125688686966896
7700 0.124005310237408
7720 0.124169111251831
7740 0.122705280780792
7760 0.119982957839966
7780 0.120281085371971
7800 0.12366197258234
7820 0.116256356239319
7840 0.119554430246353
7860 0.119951710104942
7880 0.11929676681757
7900 0.114693604409695
7920 0.117244891822338
7960 0.120261080563068
7980 0.115488946437836
8000 0.115712366998196
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=10]
table {%
0 3.76699638366699
4 3.55552935600281
9 3.35155153274536
19 3.00140166282654
20 2.6045994758606
40 2.4286937713623
49 2.31592512130737
60 2.16463112831116
99 1.85420083999634
100 1.77383327484131
120 1.60886633396149
140 1.52996349334717
160 1.54105770587921
180 1.40986895561218
200 1.37990570068359
220 1.30621302127838
240 1.22008442878723
260 1.18814718723297
280 1.14707672595978
300 1.11718142032623
320 1.09367096424103
340 1.08264911174774
360 1.02017796039581
380 1.00089716911316
400 0.952165246009827
420 0.931992053985596
440 0.926939725875854
460 0.925874531269073
480 0.852580428123474
500 0.825861871242523
520 0.820100784301758
540 0.800007283687592
560 0.770332932472229
580 0.748698651790619
600 0.740583777427673
620 0.712129294872284
640 0.72189736366272
660 0.695755958557129
680 0.686422824859619
700 0.671646237373352
720 0.668440103530884
740 0.725990295410156
760 0.777187287807465
780 0.679265558719635
800 0.646307349205017
820 0.628842353820801
840 0.655912816524506
860 0.624712944030762
880 0.578423142433167
900 0.573375582695007
920 0.572522878646851
940 0.560212135314941
960 0.545300662517548
1000 0.523652613162994
1020 0.520386636257172
1040 0.513411045074463
1060 0.499556422233582
1100 0.489768534898758
1120 0.484462916851044
1140 0.468985855579376
1180 0.454374998807907
1240 0.44081524014473
1280 0.423839151859283
1360 0.402182042598724
1380 0.397029429674149
1400 0.399086624383926
1480 0.389172375202179
1540 0.373234391212463
1560 0.365302264690399
1600 0.355389416217804
1680 0.340063720941544
1700 0.336026191711426
1740 0.331491321325302
1760 0.328164130449295
1780 0.328222334384918
1800 0.324656397104263
1820 0.323886096477509
1840 0.326472342014313
1860 0.327325850725174
1880 0.337690830230713
1920 0.317852318286896
1940 0.319771945476532
1960 0.30964207649231
2000 0.307768076658249
2020 0.302680343389511
2040 0.303000122308731
2060 0.296020209789276
2080 0.29242354631424
2180 0.280094146728516
2220 0.275011122226715
2340 0.262881755828857
2360 0.260645061731339
2380 0.259806483983994
2580 0.238080009818077
2900 0.211245805025101
2960 0.207248598337173
3000 0.203941538929939
3200 0.191584259271622
3240 0.188050076365471
3360 0.181755423545837
3400 0.179037496447563
3500 0.173453360795975
3540 0.170891225337982
3640 0.16665430366993
3680 0.164789378643036
3740 0.162219673395157
3800 0.159526318311691
3880 0.156098574399948
4180 0.142493173480034
4420 0.133949458599091
4480 0.131597802042961
4560 0.128975585103035
4680 0.124951042234898
4780 0.121986716985703
4900 0.11796385794878
4940 0.116465844213963
4960 0.11614927649498
5000 0.114916682243347
5240 0.107762396335602
5520 0.100578837096691
6100 0.0886960178613663
6160 0.0874771773815155
6640 0.07911566644907
6680 0.0783810243010521
6720 0.0780171304941177
6820 0.0766951888799667
6980 0.0744197592139244
7080 0.0731808617711067
7220 0.0710262656211853
7300 0.0699009224772453
7360 0.069078341126442
7480 0.0674302577972412
7560 0.0663232654333115
7740 0.0641967058181763
8000 0.0609272718429565
};
\addplot [semithick, color1, dashed]
table {%
0 3.76699638366699
4 2.97379279136658
9 2.37502884864807
19 1.8109792470932
20 1.77595937252045
40 1.34047555923462
49 1.22284579277039
60 1.11000680923462
80 0.959202349185944
100 0.851236522197723
120 0.769423186779022
140 0.70481950044632
160 0.652176856994629
180 0.608208537101746
200 0.570753395557404
220 0.538332343101501
260 0.484680652618408
300 0.441746950149536
340 0.406343787908554
380 0.376483589410782
440 0.339329808950424
500 0.308906406164169
560 0.283430099487305
640 0.255180358886719
720 0.231826439499855
800 0.212160512804985
900 0.191523537039757
1000 0.174246177077293
1120 0.15688169002533
1240 0.142338439822197
1380 0.128100574016571
1540 0.114586837589741
1700 0.103330284357071
1880 0.0927434489130974
2080 0.0829739645123482
2280 0.0748306438326836
2500 0.0673329681158066
2740 0.0605151578783989
3000 0.0543764010071754
3280 0.0488919243216515
3560 0.0443190298974514
3860 0.0402129180729389
4180 0.0365465544164181
4520 0.0332875922322273
4880 0.0304013583809137
5260 0.0278528574854136
5660 0.0256080962717533
6080 0.0236348733305931
6540 0.0218314919620752
7020 0.0202658120542765
7520 0.0189068913459778
8000 0.017811069265008
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=5, dashed, mark options={solid}]
table {%
0 3.76699638366699
4 3.3116729259491
9 2.92338252067566
19 2.37935829162598
20 1.82636868953705
40 1.67514371871948
49 1.56380724906921
60 1.39241802692413
80 1.24112176895142
99 1.13204896450043
100 1.04308903217316
120 0.968494653701782
140 0.908191800117493
160 0.855838179588318
180 0.810664236545563
200 0.771119296550751
220 0.736695468425751
240 0.707802057266235
280 0.649136424064636
340 0.583368301391602
380 0.54653126001358
440 0.500579059123993
500 0.462438344955444
580 0.420206427574158
660 0.3851637840271
760 0.348678976297379
860 0.318210929632187
980 0.287535101175308
1120 0.25780126452446
1280 0.229736059904099
1440 0.20638707280159
1620 0.184367701411247
1820 0.163916170597076
2060 0.1435866355896
2320 0.125466153025627
2620 0.108329355716705
2940 0.0933938845992088
3300 0.0796797126531601
3720 0.066759429872036
4220 0.0545549504458904
4820 0.0431874692440033
5720 0.0307034142315388
6920 0.0194624681025743
7500 0.0154838282614946
7960 0.0128161106258631
8000 0.0126018049195409
};

\nextgroupplot[
xlabel={\# communications},
xmin=0, xmax=80000,
ymin=1e-2,ymax=5,
ytick={1,0.1,0.01},
]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
0 3.76699638366699
40 3.50844192504883
90 3.25479698181152
200 2.79422378540039
400 2.48261165618896
490 2.4005389213562
800 2.08908700942993
1000 1.81555330753326
1200 1.70608472824097
1400 1.66607654094696
1600 1.61943519115448
1800 1.54100859165192
2000 1.64108216762543
2200 1.55290818214417
2400 1.44141340255737
2600 1.28119850158691
2800 1.23929297924042
3000 1.07788968086243
3200 1.09853804111481
3400 0.971878290176392
3600 1.04527592658997
3800 1.08926236629486
4000 1.08155310153961
4200 0.977566719055176
4400 0.925971865653992
4600 1.01456713676453
4800 1.15868508815765
5000 1.20742106437683
5200 0.921500444412231
5400 0.960004150867462
5600 0.981696724891663
5800 1.10062909126282
6000 1.03037822246552
6400 0.826097249984741
6600 0.70818430185318
6800 0.728618919849396
7000 0.666595041751862
7200 0.662108480930328
7400 0.589742183685303
7600 0.542792618274689
7800 0.523534715175629
8000 0.519722402095795
8200 0.480325728654861
8400 0.465047985315323
8600 0.445900768041611
8800 0.442050188779831
9000 0.417784780263901
9200 0.40644708275795
9400 0.393034517765045
9600 0.395508259534836
9800 0.387178301811218
10000 0.367888540029526
10200 0.359718024730682
10400 0.354670614004135
10800 0.34140482544899
11000 0.322314649820328
11400 0.310647815465927
11600 0.304484337568283
11800 0.290858209133148
12200 0.281002044677734
12400 0.27431508898735
12600 0.274234771728516
13000 0.262079805135727
13200 0.253617495298386
13400 0.252019941806793
13800 0.251772552728653
14000 0.249384552240372
14200 0.245681405067444
14400 0.255381047725677
14600 0.287317126989365
14800 0.304984301328659
15000 0.267919898033142
15200 0.268482953310013
15400 0.254431277513504
15600 0.245579525828362
15800 0.235213682055473
16000 0.229408204555511
16200 0.224858477711678
16400 0.22448618710041
16600 0.218254894018173
16800 0.213720008730888
17400 0.204055324196815
17600 0.205844670534134
17800 0.203093931078911
18000 0.20398935675621
18200 0.213170915842056
18400 0.223848834633827
18600 0.230489358305931
18800 0.217280209064484
19000 0.211651623249054
19200 0.210115760564804
19400 0.191400185227394
19600 0.180123716592789
20000 0.175122484564781
20200 0.171487525105476
21200 0.158851087093353
21400 0.157814994454384
21800 0.156355485320091
22000 0.15518581867218
22200 0.152245789766312
22600 0.150318503379822
22800 0.149905145168304
23000 0.146252185106277
23400 0.143657132983208
23600 0.144881680607796
23800 0.144596263766289
24000 0.150020614266396
24200 0.143031910061836
24400 0.137989521026611
24600 0.134990185499191
25000 0.132608681917191
25200 0.131743669509888
25800 0.126055240631104
26000 0.124163217842579
26200 0.123021587729454
26400 0.122979074716568
26600 0.121671468019485
26800 0.119486384093761
27000 0.118008099496365
27200 0.118416748940945
27400 0.116973333060741
27600 0.116558656096458
27800 0.113715462386608
28000 0.111891783773899
28400 0.115438364446163
28600 0.112222343683243
28800 0.110507063567638
29000 0.110149167478085
29200 0.113820947706699
29400 0.113482125103474
29600 0.113998547196388
29800 0.111851036548615
30000 0.114352248609066
30200 0.11407808214426
30400 0.111543089151382
30600 0.115391567349434
31000 0.111757405102253
31200 0.112299226224422
31400 0.11119456589222
31600 0.107692077755928
31800 0.106478221714497
32000 0.106757588684559
32200 0.108755320310593
32400 0.109925419092178
32600 0.108439557254314
32800 0.103510834276676
33000 0.101460695266724
33200 0.102973587810993
33400 0.0976259484887123
33600 0.0973871275782585
33800 0.0962963700294495
34000 0.0969600901007652
34200 0.093338780105114
34400 0.0904447734355927
34600 0.0893969684839249
34800 0.0893852412700653
35000 0.0871397480368614
35200 0.0855850353837013
35400 0.0848543718457222
35600 0.0851927027106285
35800 0.0850548669695854
36400 0.0817463621497154
36600 0.0820214003324509
36800 0.0810064300894737
37000 0.0792524889111519
37200 0.0780264660716057
37400 0.0776427164673805
37600 0.0762230455875397
37800 0.0756908878684044
38200 0.0739608034491539
41400 0.0645457804203033
41800 0.0638191550970078
42000 0.0642558410763741
42200 0.0635245591402054
42400 0.0622935742139816
42600 0.0616476163268089
42800 0.0613370425999165
43400 0.0597539134323597
43600 0.0595203675329685
44000 0.0584462508559227
44600 0.0576227679848671
44800 0.0567934289574623
45000 0.0562456957995892
45400 0.055658645927906
45600 0.0559560246765614
45800 0.0547539815306664
46000 0.0541512183845043
46200 0.0538509413599968
46600 0.0528089180588722
47200 0.0521679930388927
47400 0.0533570945262909
47600 0.05204151943326
47800 0.0513683520257473
48200 0.0507884994149208
48400 0.0513039119541645
48600 0.053784791380167
48800 0.0521942898631096
49000 0.0511172227561474
49200 0.0506879426538944
49400 0.0491914674639702
49600 0.0488808527588844
49800 0.0492545366287231
50000 0.0505481287837029
50400 0.047289751470089
50600 0.0461736544966698
51000 0.0451781265437603
51400 0.0445238873362541
51800 0.0437818169593811
52200 0.0429167337715626
52800 0.0419092290103436
53000 0.0414089560508728
54200 0.039718933403492
54600 0.0394848883152008
54800 0.0389251336455345
55000 0.0385512188076973
55200 0.0383248925209045
55600 0.0374946556985378
56200 0.0366817079484463
57600 0.0346628800034523
57800 0.034550990909338
59200 0.0329300165176392
60200 0.0319061353802681
61400 0.0308253690600395
61600 0.0307175163179636
62200 0.0299757234752178
62600 0.029525350779295
62800 0.0294968038797379
63800 0.0285603143274784
64400 0.0278809983283281
65200 0.0272106919437647
66000 0.0265029184520245
66600 0.0259690470993519
67200 0.0253836251795292
67400 0.0253493413329124
71000 0.0229241568595171
71600 0.0225038900971413
71800 0.0222719460725784
72200 0.0220395196229219
72600 0.0217332523316145
72800 0.0216331426054239
73000 0.021805914118886
73200 0.0214191488921642
73400 0.0213957857340574
73600 0.0210983417928219
74400 0.0205792803317308
76400 0.0192422606050968
76600 0.019188329577446
78600 0.0178674589842558
78800 0.0177728980779648
79200 0.0174989588558674
80000 0.0171096902340651
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
0 3.76699638366699
40 3.50318765640259
200 2.74484348297119
400 2.29584383964539
490 2.14931440353394
800 1.8341224193573
990 1.71899902820587
1000 1.69947385787964
1400 1.4990736246109
1600 1.39234614372253
1800 1.34915506839752
2000 1.28502345085144
2200 1.20480895042419
2400 1.13499760627747
2600 1.10497176647186
2800 1.07121956348419
3000 1.00871992111206
3200 1.0093902349472
3400 0.97665399312973
3800 0.931927084922791
4000 0.917185723781586
4200 0.907413065433502
4400 0.869132459163666
4600 0.853000819683075
4800 0.819883167743683
5000 0.813391804695129
5200 0.787342071533203
5400 0.757587730884552
5600 0.758833706378937
5800 0.747969448566437
6000 0.725523293018341
6200 0.718189537525177
6400 0.692388772964478
6600 0.680594921112061
6800 0.685576796531677
7000 0.650570571422577
7200 0.63710218667984
7600 0.619201123714447
7800 0.622495770454407
8000 0.620819747447968
8200 0.602931499481201
8400 0.610389709472656
8600 0.590636432170868
8800 0.58977210521698
9000 0.566742837429047
9200 0.562673270702362
9400 0.562852621078491
9600 0.549566805362701
9800 0.55707585811615
10000 0.543644905090332
10200 0.544201374053955
10400 0.536608934402466
10600 0.524810075759888
10800 0.522264778614044
11000 0.506711661815643
11600 0.508347034454346
11800 0.494636297225952
12200 0.485091775655746
12400 0.486564815044403
12600 0.485428512096405
12800 0.48040297627449
13000 0.469455689191818
13200 0.463829725980759
13400 0.464892148971558
13600 0.468017905950546
14200 0.443046510219574
14400 0.45255845785141
14600 0.447786688804626
14800 0.446595907211304
15200 0.435723096132278
15400 0.429789662361145
15600 0.433273762464523
15800 0.430937170982361
16000 0.410485833883286
16200 0.411635607481003
16400 0.402895510196686
16600 0.406522512435913
16800 0.407385110855103
17000 0.399977028369904
17200 0.401747554540634
17400 0.397365778684616
17600 0.398990899324417
17800 0.398579984903336
18000 0.387815624475479
18200 0.381194889545441
18400 0.382237434387207
18600 0.396459668874741
19000 0.386468589305878
19200 0.380058079957962
19400 0.377287924289703
19800 0.378056406974792
20000 0.371244013309479
20200 0.366692334413528
20400 0.368602484464645
20600 0.362745404243469
20800 0.354359894990921
21000 0.350922375917435
21400 0.348626434803009
21600 0.351982295513153
21800 0.348541170358658
22000 0.347190916538239
22200 0.339811682701111
22400 0.341895669698715
22600 0.341361343860626
22800 0.337685912847519
23000 0.339974403381348
23200 0.337074905633926
23400 0.329611241817474
23600 0.320916563272476
23800 0.322177022695541
24000 0.321017265319824
24200 0.322710543870926
24400 0.314208477735519
24600 0.310474961996078
24800 0.312212973833084
25000 0.304011255502701
25600 0.292708486318588
25800 0.293694615364075
26000 0.291090875864029
26200 0.290776550769806
26400 0.288751542568207
26600 0.288329154253006
26800 0.282629281282425
27000 0.282503634691238
27200 0.279481738805771
27600 0.280374586582184
27800 0.276992589235306
28200 0.268827527761459
28400 0.270921945571899
28600 0.265772759914398
28800 0.268333375453949
29000 0.272066801786423
29200 0.265425175428391
29600 0.269290238618851
29800 0.264228343963623
30000 0.266457051038742
30400 0.256245136260986
30600 0.255066484212875
30800 0.258344799280167
31000 0.252043873071671
31200 0.2563157081604
31400 0.258878350257874
31800 0.255203813314438
32000 0.255805641412735
32200 0.248367831110954
32400 0.245261624455452
32600 0.243410497903824
32800 0.24298132956028
33000 0.247061237692833
33200 0.246382117271423
33400 0.248746559023857
33600 0.243605405092239
33800 0.237671077251434
34000 0.240884378552437
34200 0.240793213248253
34400 0.237287968397141
34600 0.241021558642387
34800 0.241929620504379
35000 0.23968169093132
35200 0.239509120583534
35600 0.231922045350075
35800 0.225927993655205
36000 0.227667480707169
36200 0.230919718742371
36400 0.225187763571739
36600 0.227207869291306
36800 0.228116989135742
37000 0.223732978105545
37200 0.224302634596825
37400 0.228266060352325
37600 0.228539794683456
37800 0.22619891166687
38000 0.226986080408096
38200 0.220585227012634
38400 0.222114503383636
38600 0.21829791367054
38800 0.22483928501606
39000 0.215796709060669
39200 0.216612413525581
39600 0.216747432947159
39800 0.212348535656929
40000 0.212391555309296
40200 0.211357340216637
40400 0.211153745651245
40600 0.203649207949638
40800 0.200668856501579
41000 0.199149876832962
41400 0.201682597398758
41600 0.199436411261559
41800 0.198584675788879
42000 0.194418475031853
42200 0.196054369211197
42400 0.1902956366539
42600 0.198000326752663
42800 0.201306894421577
43000 0.194774433970451
43200 0.197489947080612
43400 0.194679230451584
43600 0.197937026619911
43800 0.195886209607124
44000 0.194823831319809
44200 0.191347867250443
44400 0.191797733306885
44600 0.18385873734951
44800 0.187509223818779
45000 0.18242147564888
45200 0.185968831181526
45400 0.186776608228683
45800 0.178994446992874
46400 0.183951884508133
46600 0.18320107460022
46800 0.181573912501335
47000 0.185397893190384
47200 0.182353749871254
47400 0.182358294725418
47600 0.176975786685944
47800 0.178213432431221
48000 0.172978848218918
48200 0.173812329769135
48400 0.173478171229362
48600 0.168133825063705
48800 0.171647176146507
49000 0.170117646455765
49200 0.173161745071411
49400 0.177771031856537
49600 0.168417662382126
49800 0.164530798792839
50000 0.165786415338516
50200 0.16537219285965
50400 0.16653248667717
50600 0.164864063262939
50800 0.168306142091751
51000 0.169524535536766
51200 0.170021295547485
51400 0.172861889004707
51600 0.168862640857697
51800 0.163258478045464
52000 0.160729974508286
52200 0.164901852607727
52400 0.157798618078232
52600 0.161912634968758
52800 0.159383326768875
53000 0.156292453408241
53200 0.161596328020096
53400 0.154535964131355
53600 0.163667142391205
53800 0.158772796392441
54000 0.161939963698387
54200 0.161173537373543
54400 0.159231156110764
54600 0.15368127822876
55000 0.158397182822227
55200 0.160241276025772
55400 0.152110993862152
55600 0.153175055980682
55800 0.159318417310715
56000 0.158798560500145
56200 0.154917731881142
56400 0.154490202665329
56600 0.147093534469604
57000 0.148563653230667
57200 0.14933317899704
57400 0.151333138346672
57800 0.144238233566284
58000 0.150603219866753
58200 0.144539400935173
58400 0.145439952611923
58600 0.14367239177227
58800 0.147114902734756
59000 0.144982770085335
59400 0.143088772892952
59600 0.146841764450073
59800 0.144116848707199
60000 0.142583906650543
60200 0.144861564040184
60400 0.149979144334793
60600 0.147007763385773
60800 0.149158373475075
61000 0.143978580832481
61200 0.1468615680933
61400 0.140352919697762
61600 0.150098741054535
61800 0.142145648598671
62000 0.144043654203415
62400 0.143645688891411
62600 0.146073684096336
62800 0.143590062856674
63000 0.146923094987869
63200 0.148031786084175
63400 0.148383632302284
63600 0.143051460385323
63800 0.141670733690262
64000 0.143286660313606
64200 0.139825657010078
64400 0.138633817434311
64600 0.139654085040092
64800 0.138110920786858
65000 0.140713900327682
65200 0.137510523200035
65400 0.140843436121941
65600 0.137656003236771
65800 0.136152520775795
66400 0.136089533567429
66600 0.138751983642578
66800 0.136268869042397
67000 0.133178174495697
67200 0.138517543673515
67400 0.137773111462593
67800 0.142190054059029
68200 0.137964218854904
68400 0.138087123632431
68600 0.13496632874012
68800 0.131114289164543
69200 0.131743237376213
69400 0.135323777794838
69600 0.131254836916924
69800 0.13291434943676
70000 0.132548555731773
70200 0.12609376013279
70400 0.134729355573654
70600 0.13889442384243
70800 0.134406521916389
71000 0.13541080057621
71200 0.13563035428524
71400 0.131890967488289
71600 0.136978223919868
71800 0.132911875844002
72000 0.131041616201401
72200 0.128206640481949
72400 0.130403101444244
72600 0.130764037370682
72800 0.128507345914841
73200 0.125861138105392
73400 0.127409502863884
73600 0.128078013658524
73800 0.131887167692184
74000 0.129266247153282
74200 0.132139623165131
74400 0.127338990569115
74800 0.122231528162956
75000 0.12223619222641
75200 0.123367317020893
75400 0.12651689350605
75600 0.120429188013077
76000 0.127366781234741
76200 0.12705098092556
76400 0.121084488928318
76600 0.124798819422722
76800 0.125688686966896
77000 0.124005310237408
77200 0.124169111251831
77400 0.122705280780792
77600 0.119982957839966
77800 0.120281085371971
78000 0.12366197258234
78200 0.116256356239319
78400 0.119554430246353
78600 0.119951710104942
78800 0.11929676681757
79000 0.114693604409695
79200 0.117244891822338
79600 0.120261080563068
79800 0.115488946437836
80000 0.115712366998196
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=10]
table {%
0 3.76699638366699
40 3.55552935600281
90 3.35155153274536
190 3.00140166282654
200 2.6045994758606
400 2.4286937713623
490 2.31592512130737
600 2.16463112831116
990 1.85420083999634
1000 1.77383327484131
1200 1.60886633396149
1400 1.52996349334717
1600 1.54105770587921
1800 1.40986895561218
2000 1.37990570068359
2200 1.30621302127838
2400 1.22008442878723
2600 1.18814718723297
2800 1.14707672595978
3000 1.11718142032623
3200 1.09367096424103
3400 1.08264911174774
3600 1.02017796039581
3800 1.00089716911316
4000 0.952165246009827
4200 0.931992053985596
4400 0.926939725875854
4600 0.925874531269073
4800 0.852580428123474
5000 0.825861871242523
5200 0.820100784301758
5400 0.800007283687592
5600 0.770332932472229
5800 0.748698651790619
6000 0.740583777427673
6200 0.712129294872284
6400 0.72189736366272
6600 0.695755958557129
6800 0.686422824859619
7000 0.671646237373352
7200 0.668440103530884
7400 0.725990295410156
7600 0.777187287807465
7800 0.679265558719635
8000 0.646307349205017
8200 0.628842353820801
8400 0.655912816524506
8600 0.624712944030762
8800 0.578423142433167
9000 0.573375582695007
9200 0.572522878646851
9400 0.560212135314941
9600 0.545300662517548
9800 0.535422742366791
10000 0.523652613162994
10200 0.520386636257172
10400 0.513411045074463
10600 0.499556422233582
11000 0.489768534898758
11200 0.484462916851044
11400 0.468985855579376
11800 0.454374998807907
12400 0.44081524014473
12800 0.423839151859283
13400 0.40932896733284
13600 0.402182042598724
13800 0.397029429674149
14000 0.399086624383926
14800 0.389172375202179
15400 0.373234391212463
15600 0.365302264690399
16000 0.355389416217804
16600 0.343735754489899
17200 0.333901196718216
17600 0.328164130449295
17800 0.328222334384918
18000 0.324656397104263
18200 0.323886096477509
18400 0.326472342014313
18600 0.327325850725174
18800 0.337690830230713
19200 0.317852318286896
19400 0.319771945476532
19600 0.30964207649231
20000 0.307768076658249
20200 0.302680343389511
20400 0.303000122308731
20600 0.296020209789276
20800 0.29242354631424
21600 0.282569885253906
22600 0.271242558956146
23200 0.265634775161743
23600 0.260645061731339
23800 0.259806483983994
25800 0.238080009818077
28800 0.212447062134743
29600 0.207248598337173
30000 0.203941538929939
32000 0.191584259271622
32400 0.188050076365471
33600 0.181755423545837
34000 0.179037496447563
35000 0.173453360795975
35400 0.170891225337982
36400 0.16665430366993
36800 0.164789378643036
37400 0.162219673395157
38000 0.159526318311691
38600 0.15693411231041
39200 0.15421037375927
39600 0.152190521359444
40400 0.148577839136124
42600 0.139691337943077
43000 0.138288870453835
43400 0.13718181848526
46200 0.126920476555824
49000 0.11796385794878
49400 0.116465844213963
49600 0.11614927649498
50000 0.114916682243347
51800 0.109525322914124
59000 0.0921777412295341
59800 0.090749055147171
66400 0.07911566644907
66800 0.0783810243010521
67200 0.0780171304941177
68000 0.0769433751702309
69000 0.0755903348326683
69400 0.0749504044651985
70000 0.0742177814245224
71000 0.072836697101593
71800 0.0716588795185089
72600 0.0704501271247864
73200 0.0695527568459511
74400 0.068001888692379
77800 0.0635957643389702
79200 0.0618253946304321
80000 0.0609272718429565
};
\addplot [semithick, color1, dashed]
table {%
0 3.76699638366699
2440 2.97379279136658
5490 2.37502884864807
11590 1.8109792470932
12200 1.77595937252045
24400 1.34047555923462
29890 1.22284579277039
36600 1.11000680923462
48800 0.959202349185944
61000 0.851236522197723
73200 0.769423186779022
85400 0.70481950044632
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=1, dashed, mark options={solid}]
table {%
0 3.76699638366699
2440 3.3116729259491
5490 2.92338252067566
11590 2.37935829162598
12200 1.82636868953705
24400 1.67514371871948
29890 1.56380724906921
36600 1.39241802692413
48800 1.24112176895142
60390 1.13204896450043
61000 1.04308903217316
73200 0.968494653701782
85400 0.908191800117493
};

\nextgroupplot[
xlabel={\# local updates},
xmin=0, xmax=80000,
ymin=1e-2,ymax=5,
ytick={1,0.1,0.01},
]
\addplot [semithick, color0, mark=*, mark size=1.2pt, mark repeat=30]
table {%
0 3.76699638366699
40 3.50844192504883
90 3.25479698181152
200 2.79422378540039
400 2.48261165618896
490 2.4005389213562
800 2.08908700942993
1000 1.81555330753326
1200 1.70608472824097
1400 1.66607654094696
1600 1.61943519115448
1800 1.54100859165192
2000 1.64108216762543
2200 1.55290818214417
2400 1.44141340255737
2600 1.28119850158691
2800 1.23929297924042
3000 1.07788968086243
3200 1.09853804111481
3400 0.971878290176392
3600 1.04527592658997
3800 1.08926236629486
4000 1.08155310153961
4200 0.977566719055176
4400 0.925971865653992
4600 1.01456713676453
4800 1.15868508815765
5000 1.20742106437683
5200 0.921500444412231
5400 0.960004150867462
5600 0.981696724891663
5800 1.10062909126282
6000 1.03037822246552
6400 0.826097249984741
6600 0.70818430185318
6800 0.728618919849396
7000 0.666595041751862
7200 0.662108480930328
7400 0.589742183685303
7600 0.542792618274689
7800 0.523534715175629
8000 0.519722402095795
8200 0.480325728654861
8400 0.465047985315323
8600 0.445900768041611
8800 0.442050188779831
9000 0.417784780263901
9200 0.40644708275795
9400 0.393034517765045
9600 0.395508259534836
9800 0.387178301811218
10000 0.367888540029526
10200 0.359718024730682
10400 0.354670614004135
10800 0.34140482544899
11000 0.322314649820328
11400 0.310647815465927
11600 0.304484337568283
11800 0.290858209133148
12200 0.281002044677734
12400 0.27431508898735
12600 0.274234771728516
13000 0.262079805135727
13200 0.253617495298386
13400 0.252019941806793
13800 0.251772552728653
14000 0.249384552240372
14200 0.245681405067444
14400 0.255381047725677
14600 0.287317126989365
14800 0.304984301328659
15000 0.267919898033142
15200 0.268482953310013
15400 0.254431277513504
15600 0.245579525828362
15800 0.235213682055473
16000 0.229408204555511
16200 0.224858477711678
16400 0.22448618710041
16600 0.218254894018173
16800 0.213720008730888
17400 0.204055324196815
17600 0.205844670534134
17800 0.203093931078911
18000 0.20398935675621
18200 0.213170915842056
18400 0.223848834633827
18600 0.230489358305931
18800 0.217280209064484
19000 0.211651623249054
19200 0.210115760564804
19400 0.191400185227394
19600 0.180123716592789
20000 0.175122484564781
20200 0.171487525105476
21200 0.158851087093353
21400 0.157814994454384
21800 0.156355485320091
22000 0.15518581867218
22200 0.152245789766312
22600 0.150318503379822
22800 0.149905145168304
23000 0.146252185106277
23400 0.143657132983208
23600 0.144881680607796
23800 0.144596263766289
24000 0.150020614266396
24200 0.143031910061836
24400 0.137989521026611
24600 0.134990185499191
25000 0.132608681917191
25200 0.131743669509888
25800 0.126055240631104
26000 0.124163217842579
26200 0.123021587729454
26400 0.122979074716568
26600 0.121671468019485
26800 0.119486384093761
27000 0.118008099496365
27200 0.118416748940945
27400 0.116973333060741
27600 0.116558656096458
27800 0.113715462386608
28000 0.111891783773899
28400 0.115438364446163
28600 0.112222343683243
28800 0.110507063567638
29000 0.110149167478085
29200 0.113820947706699
29400 0.113482125103474
29600 0.113998547196388
29800 0.111851036548615
30000 0.114352248609066
30200 0.11407808214426
30400 0.111543089151382
30600 0.115391567349434
31000 0.111757405102253
31200 0.112299226224422
31400 0.11119456589222
31600 0.107692077755928
31800 0.106478221714497
32000 0.106757588684559
32200 0.108755320310593
32400 0.109925419092178
32600 0.108439557254314
32800 0.103510834276676
33000 0.101460695266724
33200 0.102973587810993
33400 0.0976259484887123
33600 0.0973871275782585
33800 0.0962963700294495
34000 0.0969600901007652
34200 0.093338780105114
34400 0.0904447734355927
34600 0.0893969684839249
34800 0.0893852412700653
35000 0.0871397480368614
35200 0.0855850353837013
35400 0.0848543718457222
35600 0.0851927027106285
35800 0.0850548669695854
36400 0.0817463621497154
36600 0.0820214003324509
36800 0.0810064300894737
37000 0.0792524889111519
37200 0.0780264660716057
37400 0.0776427164673805
37600 0.0762230455875397
37800 0.0756908878684044
38200 0.0739608034491539
41400 0.0645457804203033
41800 0.0638191550970078
42000 0.0642558410763741
42200 0.0635245591402054
42400 0.0622935742139816
42600 0.0616476163268089
42800 0.0613370425999165
43400 0.0597539134323597
43600 0.0595203675329685
44000 0.0584462508559227
44600 0.0576227679848671
44800 0.0567934289574623
45000 0.0562456957995892
45400 0.055658645927906
45600 0.0559560246765614
45800 0.0547539815306664
46000 0.0541512183845043
46200 0.0538509413599968
46600 0.0528089180588722
47200 0.0521679930388927
47400 0.0533570945262909
47600 0.05204151943326
47800 0.0513683520257473
48200 0.0507884994149208
48400 0.0513039119541645
48600 0.053784791380167
48800 0.0521942898631096
49000 0.0511172227561474
49200 0.0506879426538944
49400 0.0491914674639702
49600 0.0488808527588844
49800 0.0492545366287231
50000 0.0505481287837029
50400 0.047289751470089
50600 0.0461736544966698
51000 0.0451781265437603
51400 0.0445238873362541
51800 0.0437818169593811
52200 0.0429167337715626
52800 0.0419092290103436
53000 0.0414089560508728
54200 0.039718933403492
54600 0.0394848883152008
54800 0.0389251336455345
55000 0.0385512188076973
55200 0.0383248925209045
55600 0.0374946556985378
56200 0.0366817079484463
57600 0.0346628800034523
57800 0.034550990909338
59200 0.0329300165176392
60200 0.0319061353802681
61400 0.0308253690600395
61600 0.0307175163179636
62200 0.0299757234752178
62600 0.029525350779295
62800 0.0294968038797379
63800 0.0285603143274784
64400 0.0278809983283281
65200 0.0272106919437647
66000 0.0265029184520245
66600 0.0259690470993519
67200 0.0253836251795292
67400 0.0253493413329124
71000 0.0229241568595171
71600 0.0225038900971413
71800 0.0222719460725784
72200 0.0220395196229219
72600 0.0217332523316145
72800 0.0216331426054239
73000 0.021805914118886
73200 0.0214191488921642
73400 0.0213957857340574
73600 0.0210983417928219
74400 0.0205792803317308
76400 0.0192422606050968
76600 0.019188329577446
78600 0.0178674589842558
78800 0.0177728980779648
79200 0.0174989588558674
80000 0.0171096902340651
};
\addplot [semithick, color1, mark=diamond*, mark size=1.5pt, mark repeat=30]
table {%
0 3.76699638366699
40 3.50318765640259
200 2.74484348297119
400 2.29584383964539
490 2.14931440353394
800 1.8341224193573
990 1.71899902820587
1000 1.69947385787964
1400 1.4990736246109
1600 1.39234614372253
1800 1.34915506839752
2000 1.28502345085144
2200 1.20480895042419
2400 1.13499760627747
2600 1.10497176647186
2800 1.07121956348419
3000 1.00871992111206
3200 1.0093902349472
3400 0.97665399312973
3800 0.931927084922791
4000 0.917185723781586
4200 0.907413065433502
4400 0.869132459163666
4600 0.853000819683075
4800 0.819883167743683
5000 0.813391804695129
5200 0.787342071533203
5400 0.757587730884552
5600 0.758833706378937
5800 0.747969448566437
6000 0.725523293018341
6200 0.718189537525177
6400 0.692388772964478
6600 0.680594921112061
6800 0.685576796531677
7000 0.650570571422577
7200 0.63710218667984
7600 0.619201123714447
7800 0.622495770454407
8000 0.620819747447968
8200 0.602931499481201
8400 0.610389709472656
8600 0.590636432170868
8800 0.58977210521698
9000 0.566742837429047
9200 0.562673270702362
9400 0.562852621078491
9600 0.549566805362701
9800 0.55707585811615
10000 0.543644905090332
10200 0.544201374053955
10400 0.536608934402466
10600 0.524810075759888
10800 0.522264778614044
11000 0.506711661815643
11600 0.508347034454346
11800 0.494636297225952
12200 0.485091775655746
12400 0.486564815044403
12600 0.485428512096405
12800 0.48040297627449
13000 0.469455689191818
13200 0.463829725980759
13400 0.464892148971558
13600 0.468017905950546
14200 0.443046510219574
14400 0.45255845785141
14600 0.447786688804626
14800 0.446595907211304
15200 0.435723096132278
15400 0.429789662361145
15600 0.433273762464523
15800 0.430937170982361
16000 0.410485833883286
16200 0.411635607481003
16400 0.402895510196686
16600 0.406522512435913
16800 0.407385110855103
17000 0.399977028369904
17200 0.401747554540634
17400 0.397365778684616
17600 0.398990899324417
17800 0.398579984903336
18000 0.387815624475479
18200 0.381194889545441
18400 0.382237434387207
18600 0.396459668874741
19000 0.386468589305878
19200 0.380058079957962
19400 0.377287924289703
19800 0.378056406974792
20000 0.371244013309479
20200 0.366692334413528
20400 0.368602484464645
20600 0.362745404243469
20800 0.354359894990921
21000 0.350922375917435
21400 0.348626434803009
21600 0.351982295513153
21800 0.348541170358658
22000 0.347190916538239
22200 0.339811682701111
22400 0.341895669698715
22600 0.341361343860626
22800 0.337685912847519
23000 0.339974403381348
23200 0.337074905633926
23400 0.329611241817474
23600 0.320916563272476
23800 0.322177022695541
24000 0.321017265319824
24200 0.322710543870926
24400 0.314208477735519
24600 0.310474961996078
24800 0.312212973833084
25000 0.304011255502701
25600 0.292708486318588
25800 0.293694615364075
26000 0.291090875864029
26200 0.290776550769806
26400 0.288751542568207
26600 0.288329154253006
26800 0.282629281282425
27000 0.282503634691238
27200 0.279481738805771
27600 0.280374586582184
27800 0.276992589235306
28200 0.268827527761459
28400 0.270921945571899
28600 0.265772759914398
28800 0.268333375453949
29000 0.272066801786423
29200 0.265425175428391
29600 0.269290238618851
29800 0.264228343963623
30000 0.266457051038742
30400 0.256245136260986
30600 0.255066484212875
30800 0.258344799280167
31000 0.252043873071671
31200 0.2563157081604
31400 0.258878350257874
31800 0.255203813314438
32000 0.255805641412735
32200 0.248367831110954
32400 0.245261624455452
32600 0.243410497903824
32800 0.24298132956028
33000 0.247061237692833
33200 0.246382117271423
33400 0.248746559023857
33600 0.243605405092239
33800 0.237671077251434
34000 0.240884378552437
34200 0.240793213248253
34400 0.237287968397141
34600 0.241021558642387
34800 0.241929620504379
35000 0.23968169093132
35200 0.239509120583534
35600 0.231922045350075
35800 0.225927993655205
36000 0.227667480707169
36200 0.230919718742371
36400 0.225187763571739
36600 0.227207869291306
36800 0.228116989135742
37000 0.223732978105545
37200 0.224302634596825
37400 0.228266060352325
37600 0.228539794683456
37800 0.22619891166687
38000 0.226986080408096
38200 0.220585227012634
38400 0.222114503383636
38600 0.21829791367054
38800 0.22483928501606
39000 0.215796709060669
39200 0.216612413525581
39600 0.216747432947159
39800 0.212348535656929
40000 0.212391555309296
40200 0.211357340216637
40400 0.211153745651245
40600 0.203649207949638
40800 0.200668856501579
41000 0.199149876832962
41400 0.201682597398758
41600 0.199436411261559
41800 0.198584675788879
42000 0.194418475031853
42200 0.196054369211197
42400 0.1902956366539
42600 0.198000326752663
42800 0.201306894421577
43000 0.194774433970451
43200 0.197489947080612
43400 0.194679230451584
43600 0.197937026619911
43800 0.195886209607124
44000 0.194823831319809
44200 0.191347867250443
44400 0.191797733306885
44600 0.18385873734951
44800 0.187509223818779
45000 0.18242147564888
45200 0.185968831181526
45400 0.186776608228683
45800 0.178994446992874
46400 0.183951884508133
46600 0.18320107460022
46800 0.181573912501335
47000 0.185397893190384
47200 0.182353749871254
47400 0.182358294725418
47600 0.176975786685944
47800 0.178213432431221
48000 0.172978848218918
48200 0.173812329769135
48400 0.173478171229362
48600 0.168133825063705
48800 0.171647176146507
49000 0.170117646455765
49200 0.173161745071411
49400 0.177771031856537
49600 0.168417662382126
49800 0.164530798792839
50000 0.165786415338516
50200 0.16537219285965
50400 0.16653248667717
50600 0.164864063262939
50800 0.168306142091751
51000 0.169524535536766
51200 0.170021295547485
51400 0.172861889004707
51600 0.168862640857697
51800 0.163258478045464
52000 0.160729974508286
52200 0.164901852607727
52400 0.157798618078232
52600 0.161912634968758
52800 0.159383326768875
53000 0.156292453408241
53200 0.161596328020096
53400 0.154535964131355
53600 0.163667142391205
53800 0.158772796392441
54000 0.161939963698387
54200 0.161173537373543
54400 0.159231156110764
54600 0.15368127822876
55000 0.158397182822227
55200 0.160241276025772
55400 0.152110993862152
55600 0.153175055980682
55800 0.159318417310715
56000 0.158798560500145
56200 0.154917731881142
56400 0.154490202665329
56600 0.147093534469604
57000 0.148563653230667
57200 0.14933317899704
57400 0.151333138346672
57800 0.144238233566284
58000 0.150603219866753
58200 0.144539400935173
58400 0.145439952611923
58600 0.14367239177227
58800 0.147114902734756
59000 0.144982770085335
59400 0.143088772892952
59600 0.146841764450073
59800 0.144116848707199
60000 0.142583906650543
60200 0.144861564040184
60400 0.149979144334793
60600 0.147007763385773
60800 0.149158373475075
61000 0.143978580832481
61200 0.1468615680933
61400 0.140352919697762
61600 0.150098741054535
61800 0.142145648598671
62000 0.144043654203415
62400 0.143645688891411
62600 0.146073684096336
62800 0.143590062856674
63000 0.146923094987869
63200 0.148031786084175
63400 0.148383632302284
63600 0.143051460385323
63800 0.141670733690262
64000 0.143286660313606
64200 0.139825657010078
64400 0.138633817434311
64600 0.139654085040092
64800 0.138110920786858
65000 0.140713900327682
65200 0.137510523200035
65400 0.140843436121941
65600 0.137656003236771
65800 0.136152520775795
66400 0.136089533567429
66600 0.138751983642578
66800 0.136268869042397
67000 0.133178174495697
67200 0.138517543673515
67400 0.137773111462593
67800 0.142190054059029
68200 0.137964218854904
68400 0.138087123632431
68600 0.13496632874012
68800 0.131114289164543
69200 0.131743237376213
69400 0.135323777794838
69600 0.131254836916924
69800 0.13291434943676
70000 0.132548555731773
70200 0.12609376013279
70400 0.134729355573654
70600 0.13889442384243
70800 0.134406521916389
71000 0.13541080057621
71200 0.13563035428524
71400 0.131890967488289
71600 0.136978223919868
71800 0.132911875844002
72000 0.131041616201401
72200 0.128206640481949
72400 0.130403101444244
72600 0.130764037370682
72800 0.128507345914841
73200 0.125861138105392
73400 0.127409502863884
73600 0.128078013658524
73800 0.131887167692184
74000 0.129266247153282
74200 0.132139623165131
74400 0.127338990569115
74800 0.122231528162956
75000 0.12223619222641
75200 0.123367317020893
75400 0.12651689350605
75600 0.120429188013077
76000 0.127366781234741
76200 0.12705098092556
76400 0.121084488928318
76600 0.124798819422722
76800 0.125688686966896
77000 0.124005310237408
77200 0.124169111251831
77400 0.122705280780792
77600 0.119982957839966
77800 0.120281085371971
78000 0.12366197258234
78200 0.116256356239319
78400 0.119554430246353
78600 0.119951710104942
78800 0.11929676681757
79000 0.114693604409695
79200 0.117244891822338
79600 0.120261080563068
79800 0.115488946437836
80000 0.115712366998196
};
\addplot [semithick, color2, mark=star, mark size=2pt, mark repeat=10]
table {%
0 3.76699638366699
71 3.55552935600281
159 3.35155153274536
335 3.00140166282654
353 2.6045994758606
702 2.4286937713623
854 2.31592512130737
1047 2.16463112831116
1734 1.85420083999634
1750 1.77383327484131
2095 1.60886633396149
2447 1.52996349334717
2808 1.54105770587921
3155 1.40986895561218
3509 1.37990570068359
3855 1.30621302127838
4197 1.22008442878723
4553 1.18814718723297
4904 1.14707672595978
5243 1.11718142032623
5593 1.09367096424103
5941 1.08264911174774
6281 1.02017796039581
6627 1.00089716911316
6977 0.952165246009827
7329 0.931992053985596
7680 0.926939725875854
8032 0.925874531269073
8389 0.852580428123474
8734 0.825861871242523
9090 0.820100784301758
9445 0.800007283687592
9793 0.770332932472229
10141 0.748698651790619
10495 0.740583777427673
10839 0.712129294872284
11189 0.72189736366272
11538 0.695755958557129
11898 0.686422824859619
12253 0.671646237373352
12605 0.668440103530884
12958 0.725990295410156
13298 0.777187287807465
13647 0.679265558719635
13997 0.646307349205017
14347 0.628842353820801
14697 0.655912816524506
15053 0.624712944030762
15399 0.578423142433167
15745 0.573375582695007
16088 0.572522878646851
16431 0.560212135314941
16784 0.545300662517548
17130 0.535422742366791
17472 0.523652613162994
17811 0.520386636257172
18158 0.513411045074463
18511 0.499556422233582
18863 0.495564371347427
19560 0.484462916851044
19915 0.468985855579376
20615 0.454374998807907
21684 0.44081524014473
22387 0.423839151859283
23793 0.402182042598724
24133 0.397029429674149
24476 0.399086624383926
25871 0.389172375202179
26907 0.373234391212463
27253 0.365302264690399
27960 0.355389416217804
28659 0.347799450159073
29684 0.336026191711426
30388 0.331491321325302
30739 0.328164130449295
31089 0.328222334384918
31431 0.324656397104263
31773 0.323886096477509
32126 0.326472342014313
32479 0.327325850725174
32828 0.337690830230713
33532 0.317852318286896
33871 0.319771945476532
34225 0.30964207649231
34920 0.307768076658249
35260 0.302680343389511
35617 0.303000122308731
35957 0.296020209789276
36302 0.29242354631424
38049 0.280094146728516
38748 0.275011122226715
40845 0.262881755828857
41197 0.260645061731339
41546 0.259806483983994
44677 0.239708989858627
46445 0.231137990951538
46799 0.228467658162117
53053 0.201496347784996
55841 0.191584259271622
56552 0.188050076365471
58666 0.181755423545837
59345 0.179037496447563
61090 0.173453360795975
61804 0.170891225337982
63566 0.16665430366993
64269 0.164789378643036
65310 0.162219673395157
66015 0.160196900367737
66720 0.158819302916527
67065 0.157544821500778
67767 0.156098574399948
71270 0.146783009171486
75066 0.138288870453835
75775 0.13718181848526
80305 0.127564430236816
};
\addplot [semithick, color1, dashed]
table {%
0 3.76699638366699
200 2.97379279136658
450 2.37502884864807
950 1.8109792470932
1000 1.77595937252045
2000 1.34047555923462
2450 1.22284579277039
3000 1.11000680923462
4000 0.959202349185944
5000 0.851236522197723
6000 0.769423186779022
7000 0.70481950044632
8000 0.652176856994629
9000 0.608208537101746
10000 0.570753395557404
11000 0.538332343101501
13000 0.484680652618408
15000 0.441746950149536
17000 0.406343787908554
19000 0.376483589410782
21000 0.350853621959686
24000 0.318425536155701
27000 0.291454255580902
30000 0.268597036600113
34000 0.242977991700172
38000 0.221591159701347
42000 0.203440696001053
47000 0.184258729219437
52000 0.168095156550407
58000 0.151756465435028
64000 0.138001933693886
71000 0.124475724995136
78000 0.113068372011185
80000 0.110131934285164
};
\addplot [semithick, color2, mark=+, mark size=2pt, mark repeat=2, dashed, mark options={solid}]
table {%
0 3.76699638366699
200 3.3116729259491
450 2.92338252067566
950 2.37935829162598
1000 1.82636868953705
2000 1.67514371871948
2450 1.56380724906921
3000 1.39241802692413
4000 1.24112176895142
4950 1.13204896450043
5000 1.04308903217316
6000 0.968494653701782
7000 0.908191800117493
8000 0.855838179588318
9000 0.810664236545563
10000 0.771119296550751
11000 0.736695468425751
12000 0.707802057266235
14000 0.649136424064636
17000 0.583368301391602
19000 0.54653126001358
22000 0.500579059123993
25000 0.462438344955444
28000 0.429997563362122
32000 0.393366605043411
36000 0.362444818019867
41000 0.329784840345383
46000 0.30217719078064
52000 0.274098843336105
59000 0.246632754802704
67000 0.220497459173203
75000 0.19860452413559
80000 0.18662716448307
};

==> Content/figs/synthetic_consensus.tikz <==

\nextgroupplot[
xlabel={\# iterations},
xmin=0, xmax=10000,
ylabel = {Distance to consensus},
]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
99 5.92739677429199
198 8.34998512268066
297 9.89933300018311
396 8.8858118057251
495 11.7261533737183
594 10.4516439437866
693 11.0092248916626
792 9.31249141693115
891 8.08413887023926
990 8.80964088439941
1089 7.37714529037476
1188 7.00715494155884
1287 5.89087724685669
1386 5.13388204574585
1485 4.72864770889282
1584 4.01100206375122
1683 3.60642218589783
1782 3.14380574226379
1980 2.55780506134033
2079 2.12072539329529
2178 2.00575470924377
2277 1.59228444099426
2376 1.39622378349304
2475 1.25637435913086
2574 1.04424035549164
2673 0.960612535476685
2772 0.865596234798431
2871 0.696189820766449
2970 0.661872267723083
3069 0.495443046092987
3168 0.47924330830574
3267 0.415165632963181
3366 0.399262487888336
3465 0.307306319475174
3564 0.277399599552155
3663 0.239580914378166
3861 0.200840681791306
3960 0.174217909574509
4059 0.161263287067413
4158 0.15358293056488
4257 0.128538176417351
4356 0.125537261366844
4653 0.0676431059837341
4752 0.0633945465087891
4851 0.0522137060761452
4950 0.0457128696143627
5148 0.0389897525310516
5247 0.0324101410806179
5445 0.0241435598582029
5544 0.0193406734615564
5643 0.0185574758797884
5742 0.0161440540105104
5841 0.0149314980953932
5940 0.0125501500442624
6138 0.010963493026793
6336 0.00742365652695298
6435 0.00726380757987499
6534 0.00595457293093204
6633 0.00541710527613759
6732 0.00424178084358573
6831 0.0040205898694694
6930 0.00364282703958452
7029 0.00285624712705612
7128 0.0026703211478889
7326 0.00202427338808775
7425 0.00196390133351088
7524 0.00186279660556465
7623 0.00164559029508382
7722 0.00163011334370822
7821 0.00126595748588443
7920 0.0011945340083912
8019 0.000997609808109701
8118 0.000905759981833398
8217 0.000770399288740009
8316 0.000701068725902587
8415 0.000676749798003584
8514 0.000630863767582923
8613 0.000481407914776355
8712 0.000439568277215585
8811 0.000352744158590212
8910 0.00032527802977711
9009 0.000257982115726918
9108 0.00023614356177859
9207 0.000208077282877639
9306 0.00017972633941099
9603 0.000132768065668643
9702 0.000134631394757889
9900 0.000103061807749327
};
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
99 5.97651815414429
198 9.1314868927002
297 9.42881298065186
396 9.3661413192749
495 11.7606801986694
594 10.5033674240112
693 11.5963869094849
792 10.1132154464722
891 9.21491527557373
990 10.7131252288818
1188 10.33460521698
1287 9.45700645446777
1386 9.28181743621826
1485 9.40299797058105
1584 9.08104038238525
1683 9.44617462158203
1782 8.67086791992188
1881 8.84598350524902
1980 9.5541524887085
2079 9.85536289215088
2178 10.7980890274048
2277 8.52454471588135
2376 8.85776042938232
2673 9.25712108612061
2772 11.5529975891113
2871 10.0569477081299
2970 11.0867214202881
3069 9.2735071182251
3267 10.6046504974365
3366 11.909688949585
3465 8.49133682250977
3564 8.78194332122803
3663 8.45615386962891
3762 9.07976913452148
4158 10.275408744812
4257 10.0939159393311
4356 10.2585897445679
4455 9.28174114227295
4554 10.3167638778687
4653 10.0427684783936
4752 11.9760494232178
4851 9.67532253265381
4950 9.74979114532471
5049 10.2512121200562
5148 9.60781764984131
5247 8.54166221618652
5346 8.83687973022461
5544 7.96631145477295
5643 8.9437370300293
5742 8.34665775299072
5841 8.43447685241699
5940 8.74592208862305
6039 10.987247467041
6138 12.5980558395386
6237 10.6890478134155
6336 10.1261959075928
6534 8.36178302764893
6633 10.2554874420166
6732 9.71877479553223
6831 10.7204523086548
6930 10.0611839294434
7029 10.3003158569336
7128 9.80532741546631
7227 8.83576679229736
7326 10.0668439865112
7425 9.96721076965332
7524 11.3895015716553
7623 9.78859615325928
7722 11.3720703125
7821 10.5006093978882
7920 12.4639358520508
8019 13.4085788726807
8118 13.1830921173096
8217 11.724946975708
8316 10.865532875061
8415 10.9051561355591
8514 11.4910879135132
8613 9.23759937286377
8712 8.93088722229004
9009 9.35490798950195
9108 9.73231506347656
9207 8.68477535247803
9306 8.73522853851318
9405 10.2300815582275
9504 9.48231029510498
9603 10.4664974212646
9702 10.974310874939
9900 11.2291240692139
};
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1]
table {%
99 7.99830293655396
198 9.73783016204834
297 11.0776691436768
396 10.0634927749634
495 12.6836652755737
594 10.8819732666016
693 11.2728757858276
792 9.20497512817383
891 7.9773530960083
990 8.48830986022949
1089 7.22915601730347
1188 6.7345666885376
1287 5.49648761749268
1386 4.88002681732178
1485 4.47972965240479
1584 3.67075943946838
1683 3.30108976364136
1782 2.84714579582214
1980 2.35917901992798
2079 1.92586839199066
2178 1.83011543750763
2277 1.47883868217468
2376 1.30749440193176
2475 1.1906898021698
2574 1.0059300661087
2673 0.916657984256744
2772 0.816644549369812
2871 0.661271035671234
2970 0.627904713153839
3069 0.476046115159988
3168 0.466366171836853
3267 0.395696997642517
3366 0.387376546859741
3465 0.299966305494308
3564 0.270390808582306
3663 0.238413602113724
3861 0.204202353954315
3960 0.173087894916534
4059 0.161845043301582
4158 0.156481683254242
4257 0.131439104676247
4356 0.127288311719894
4455 0.107621185481548
4554 0.0890498384833336
4653 0.0708022937178612
4752 0.0666449069976807
4851 0.0551698990166187
4950 0.0501890890300274
5148 0.0435562022030354
5346 0.0308187361806631
5445 0.0268956776708364
5544 0.0217546727508307
5643 0.0204996224492788
5742 0.0179825965315104
5841 0.0162321664392948
5940 0.013728454709053
6138 0.0122125651687384
6336 0.00831324327737093
6435 0.00809338875114918
6534 0.00659883534535766
6633 0.00610146019607782
6732 0.00490764249116182
6930 0.00403115432709455
7029 0.00318488292396069
7128 0.00294777983799577
7227 0.00257352367043495
7326 0.00219159107655287
7425 0.00219538784585893
7524 0.00209851609542966
7623 0.00184684677515179
7722 0.00186351360753179
7821 0.00144237000495195
7920 0.00135346886236221
8019 0.00118152587674558
8118 0.00108022929634899
8217 0.000938705110456795
8316 0.000877594808116555
8415 0.000856751983519644
8514 0.000762663665227592
8613 0.000581436150241643
8712 0.000539013126399368
8811 0.000415097165387124
8910 0.000392696325434372
9009 0.00033035542583093
9108 0.000319977407343686
9207 0.000272975914413109
9405 0.000224893490667455
9504 0.000201849194127135
9603 0.0001885989040602
9702 0.000185840443009511
9801 0.000163685865118168
9900 0.000138037095894106
};
\addplot [thick, color1, opacity=1, dashed]
table {%
99 1.5229549407959
198 1.975013256073
297 2.09178853034973
396 1.59299743175507
495 1.95268583297729
594 2.32937717437744
693 1.84490561485291
792 2.11456346511841
891 2.06400847434998
990 1.96727240085602
1089 2.02530765533447
1188 2.21539521217346
1287 2.00258803367615
1386 2.01931381225586
1485 2.76660466194153
1584 2.68871307373047
1683 1.75344705581665
1782 1.71398723125458
1881 2.14493179321289
2079 2.12881016731262
2178 1.92046964168549
2277 1.69865024089813
2376 2.27712225914001
2475 1.98185205459595
2574 1.86559462547302
2673 2.12170934677124
2772 2.17549586296082
2871 1.79151391983032
2970 2.01300358772278
3069 1.65292680263519
3168 1.7538788318634
3267 1.74406230449677
3366 2.22473526000977
3465 2.33628845214844
3564 1.77010953426361
3663 1.82354688644409
3762 1.97306418418884
3861 2.2171528339386
3960 1.91819477081299
4059 1.81201493740082
4158 2.06845092773438
4257 2.16861987113953
4356 2.34304141998291
4455 2.84656381607056
4554 2.47912645339966
4653 1.80146408081055
4752 1.3466295003891
4851 2.14495372772217
4950 1.67343270778656
5049 1.60176360607147
5247 2.29110097885132
5346 2.40345644950867
5544 2.25655174255371
5643 1.90866315364838
5841 2.08802819252014
5940 1.88179326057434
6039 1.79845321178436
6138 1.86507129669189
6237 2.09472632408142
6336 2.03492069244385
6435 1.83155167102814
6534 2.41715550422668
6633 1.54737329483032
6732 1.95701813697815
6831 1.58608412742615
6930 1.81973576545715
7029 2.7310152053833
7128 2.35219097137451
7227 2.38453269004822
7326 1.79626715183258
7425 1.96545124053955
7524 1.77307343482971
7623 2.16276216506958
7722 1.50953280925751
7821 1.46593773365021
7920 1.82996666431427
8019 1.80020952224731
8118 1.72853922843933
8217 2.11129760742188
8316 2.1195125579834
8415 2.03762769699097
8514 2.0996994972229
8613 1.90713810920715
8712 2.52842545509338
8910 2.20643663406372
9009 2.34324193000793
9108 2.06252670288086
9207 1.6914998292923
9405 1.62229645252228
9504 1.87779438495636
9603 1.75384664535522
9702 2.13929653167725
9801 1.70047664642334
9900 2.06764888763428
};
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
99 12.884635925293
198 11.0236759185791
297 7.57675457000732
495 3.10230803489685
594 1.98197054862976
693 1.09688293933868
792 0.63750559091568
891 0.326834410429001
990 0.18686717748642
1089 0.10282289981842
1287 0.0410209894180298
1386 0.0226324684917927
1485 0.0150490952655673
1584 0.00943676196038723
1683 0.00489784777164459
1782 0.00242380355484784
1881 0.00155054044444114
1980 0.000863713386934251
2079 0.000470083410618827
2178 0.000263154797721654
2277 0.000139730531373061
2376 9.39096280490048e-05
2475 5.40808105142787e-05
2574 2.90205480268924e-05
2673 1.97039280465106e-05
2772 1.21509701784817e-05
2871 6.91625382387429e-06
2970 4.15664953834494e-06
3069 2.122907062585e-06
3168 1.12126895146503e-06
3267 6.89122487074201e-07
3366 4.50873415047681e-07
3465 2.79092603250319e-07
3564 1.55459915163192e-07
3663 9.21162808253939e-08
3762 5.29509911473269e-08
3861 3.59391449933355e-08
3960 2.07797956619515e-08
4059 1.05323163523963e-08
4158 6.55996013065874e-09
4257 3.78147735347056e-09
4356 2.28617724751246e-09
4455 1.54466794910491e-09
4554 9.10356179328886e-10
4653 4.64435517821826e-10
4752 2.4790930419627e-10
4851 1.7891645109902e-10
4950 9.31085070154936e-11
5049 5.54392469431786e-11
5247 2.17034983734932e-11
5445 9.070398078459e-12
5643 3.07247109698761e-12
5742 1.86221177367329e-12
5841 1.04557183223941e-12
5940 5.68187695244166e-13
6138 2.32328858842251e-13
6237 1.74023623744808e-13
6336 1.54795487951158e-13
6435 1.44828607114879e-13
6534 1.4600241859692e-13
6633 1.61818177130471e-13
7029 1.62560747198406e-13
7128 1.59171111078875e-13
7227 1.62582526109546e-13
7326 1.61155404342431e-13
7425 1.49597348397812e-13
7524 1.43300939148792e-13
7623 1.54550946151154e-13
7722 1.59918045060554e-13
7821 1.60228425037483e-13
7920 1.50896276810558e-13
8019 1.5600246246715e-13
8118 1.51634008626299e-13
8217 1.52432577736443e-13
8316 1.4988242580654e-13
8415 1.52521983758092e-13
8613 1.51685630202236e-13
8811 1.50413603555895e-13
8910 1.52397774846706e-13
9009 1.49195475310053e-13
9108 1.52440953198225e-13
9405 1.4668530333526e-13
9504 1.55420503398541e-13
9603 1.47876434947007e-13
9702 1.48927718031031e-13
9801 1.5653090260602e-13
9900 1.6017987988521e-13
};

\nextgroupplot[
xlabel={\# communications},
xmin=0, xmax=2e5,
]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
1980 5.92739677429199
3960 8.34998512268066
5940 9.89933300018311
7920 8.8858118057251
9900 11.7261533737183
11880 10.4516439437866
13860 11.0092248916626
15840 9.31249141693115
17820 8.08413887023926
19800 8.80964088439941
21780 7.37714529037476
23760 7.00715494155884
25740 5.89087724685669
27720 5.13388204574585
29700 4.72864770889282
31680 4.01100206375122
33660 3.60642218589783
35640 3.14380574226379
37620 2.82234859466553
39600 2.55780506134033
41580 2.12072539329529
43560 2.00575470924377
45540 1.59228444099426
47520 1.39622378349304
49500 1.25637435913086
51480 1.04424035549164
53460 0.960612535476685
55440 0.865596234798431
57420 0.696189820766449
59400 0.661872267723083
61380 0.495443046092987
63360 0.47924330830574
65340 0.415165632963181
67320 0.399262487888336
69300 0.307306319475174
71280 0.277399599552155
73260 0.239580914378166
75240 0.218079850077629
77220 0.200840681791306
79200 0.174217909574509
81180 0.161263287067413
83160 0.15358293056488
85140 0.128538176417351
87120 0.125537261366844
91080 0.0844876691699028
93060 0.0676431059837341
95040 0.0633945465087891
97020 0.0522137060761452
99000 0.0457128696143627
100980 0.0418601036071777
102960 0.0389897525310516
104940 0.0324101410806179
106920 0.0277246739715338
108900 0.0241435598582029
110880 0.0193406734615564
112860 0.0185574758797884
114840 0.0161440540105104
116820 0.0149314980953932
118800 0.0125501500442624
120780 0.0116652306169271
122760 0.010963493026793
126720 0.00742365652695298
128700 0.00726380757987499
130680 0.00595457293093204
132660 0.00541710527613759
134640 0.00424178084358573
136620 0.0040205898694694
138600 0.00364282703958452
140580 0.00285624712705612
142560 0.0026703211478889
146520 0.00202427338808775
148500 0.00196390133351088
150480 0.00186279660556465
152460 0.00164559029508382
154440 0.00163011334370822
156420 0.00126595748588443
158400 0.0011945340083912
160380 0.000997609808109701
162360 0.000905759981833398
164340 0.000770399288740009
166320 0.000701068725902587
168300 0.000676749798003584
170280 0.000630863767582923
172260 0.000481407914776355
174240 0.000439568277215585
176220 0.000352744158590212
178200 0.00032527802977711
180180 0.000257982115726918
182160 0.00023614356177859
184140 0.000208077282877639
186120 0.00017972633941099
188100 0.000162900323630311
190080 0.00014505346189253
192060 0.000132768065668643
194040 0.000134631394757889
198000 0.000103061807749327
};
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
1980 5.97651815414429
3960 9.1314868927002
5940 9.42881298065186
7920 9.3661413192749
9900 11.7606801986694
11880 10.5033674240112
13860 11.5963869094849
15840 10.1132154464722
17820 9.21491527557373
19800 10.7131252288818
21780 10.5855522155762
23760 10.33460521698
25740 9.45700645446777
27720 9.28181743621826
29700 9.40299797058105
31680 9.08104038238525
33660 9.44617462158203
35640 8.67086791992188
37620 8.84598350524902
39600 9.5541524887085
41580 9.85536289215088
43560 10.7980890274048
45540 8.52454471588135
47520 8.85776042938232
51480 9.11903285980225
53460 9.25712108612061
55440 11.5529975891113
57420 10.0569477081299
59400 11.0867214202881
61380 9.2735071182251
65340 10.6046504974365
67320 11.909688949585
69300 8.49133682250977
71280 8.78194332122803
73260 8.45615386962891
75240 9.07976913452148
77220 9.40071678161621
79200 9.6110200881958
81180 10.1716146469116
83160 10.275408744812
85140 10.0939159393311
87120 10.2585897445679
89100 9.28174114227295
91080 10.3167638778687
93060 10.0427684783936
95040 11.9760494232178
97020 9.67532253265381
99000 9.74979114532471
100980 10.2512121200562
102960 9.60781764984131
104940 8.54166221618652
106920 8.83687973022461
108900 8.47021770477295
110880 7.96631145477295
112860 8.9437370300293
114840 8.34665775299072
116820 8.43447685241699
118800 8.74592208862305
120780 10.987247467041
122760 12.5980558395386
124740 10.6890478134155
126720 10.1261959075928
128700 9.24483680725098
130680 8.36178302764893
132660 10.2554874420166
134640 9.71877479553223
136620 10.7204523086548
138600 10.0611839294434
140580 10.3003158569336
142560 9.80532741546631
144540 8.83576679229736
146520 10.0668439865112
148500 9.96721076965332
150480 11.3895015716553
152460 9.78859615325928
154440 11.3720703125
156420 10.5006093978882
158400 12.4639358520508
160380 13.4085788726807
162360 13.1830921173096
164340 11.724946975708
166320 10.865532875061
168300 10.9051561355591
170280 11.4910879135132
172260 9.23759937286377
174240 8.93088722229004
176220 9.07678890228271
178200 9.31528377532959
180180 9.35490798950195
182160 9.73231506347656
184140 8.68477535247803
186120 8.73522853851318
188100 10.2300815582275
190080 9.48231029510498
192060 10.4664974212646
194040 10.974310874939
198000 11.2291240692139
};
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1]
table {%
1980 7.99830293655396
3960 9.73783016204834
5940 11.0776691436768
7920 10.0634927749634
9900 12.6836652755737
11880 10.8819732666016
13860 11.2728757858276
15840 9.20497512817383
17820 7.9773530960083
19800 8.48830986022949
21780 7.22915601730347
23760 6.7345666885376
25740 5.49648761749268
27720 4.88002681732178
29700 4.47972965240479
31680 3.67075943946838
33660 3.30108976364136
35640 2.84714579582214
39600 2.35917901992798
41580 1.92586839199066
43560 1.83011543750763
45540 1.47883868217468
47520 1.30749440193176
49500 1.1906898021698
51480 1.0059300661087
53460 0.916657984256744
55440 0.816644549369812
57420 0.661271035671234
59400 0.627904713153839
61380 0.476046115159988
63360 0.466366171836853
65340 0.395696997642517
67320 0.387376546859741
69300 0.299966305494308
71280 0.270390808582306
73260 0.238413602113724
77220 0.204202353954315
79200 0.173087894916534
81180 0.161845043301582
83160 0.156481683254242
85140 0.131439104676247
87120 0.127288311719894
89100 0.107621185481548
91080 0.0890498384833336
93060 0.0708022937178612
95040 0.0666449069976807
97020 0.0551698990166187
99000 0.0501890890300274
102960 0.0435562022030354
104940 0.0363377295434475
106920 0.0308187361806631
108900 0.0268956776708364
110880 0.0217546727508307
112860 0.0204996224492788
114840 0.0179825965315104
116820 0.0162321664392948
118800 0.013728454709053
120780 0.0130026265978813
122760 0.0122125651687384
126720 0.00831324327737093
128700 0.00809338875114918
130680 0.00659883534535766
132660 0.00610146019607782
134640 0.00490764249116182
136620 0.00441084429621696
138600 0.00403115432709455
140580 0.00318488292396069
142560 0.00294777983799577
144540 0.00257352367043495
146520 0.00219159107655287
148500 0.00219538784585893
150480 0.00209851609542966
152460 0.00184684677515179
154440 0.00186351360753179
156420 0.00144237000495195
158400 0.00135346886236221
160380 0.00118152587674558
162360 0.00108022929634899
164340 0.000938705110456795
166320 0.000877594808116555
168300 0.000856751983519644
170280 0.000762663665227592
172260 0.000581436150241643
174240 0.000539013126399368
176220 0.000415097165387124
178200 0.000392696325434372
180180 0.00033035542583093
182160 0.000319977407343686
184140 0.000272975914413109
186120 0.000250130076892674
190080 0.000201849194127135
192060 0.0001885989040602
194040 0.000185840443009511
196020 0.000163685865118168
198000 0.000138037095894106
};
\addplot [thick, color1, opacity=1, dashed]
table {%
1900 0.546716213226318
3800 0.836244881153107
5700 1.10397434234619
7600 1.37070250511169
9500 1.50775790214539
11400 1.77181673049927
13300 1.92036318778992
15200 1.86581790447235
17100 2.01996731758118
19000 1.99947488307953
20900 2.07530736923218
22800 2.06898856163025
24700 2.12292575836182
26600 2.20017886161804
28500 2.13224458694458
30400 2.1466805934906
32300 1.96957945823669
34200 1.86766970157623
36100 1.68907010555267
38000 1.70161640644073
39900 1.61920320987701
41800 1.7600576877594
43700 1.95048630237579
45600 2.06263542175293
47500 1.97492432594299
49400 2.00524759292603
51300 2.09361171722412
53200 2.13435626029968
55100 2.14414834976196
57000 2.55722856521606
58900 2.48612213134766
60800 2.04873895645142
62700 1.89805424213409
64600 1.84927153587341
66500 1.76052641868591
68400 1.76489210128784
70300 1.88485360145569
72200 1.94623291492462
74100 2.32064437866211
76000 2.16509747505188
77900 1.95145237445831
79800 2.04492855072021
81700 2.10958981513977
83600 2.19641971588135
85500 2.01343631744385
87400 2.11816501617432
91200 2.03968572616577
93100 1.88711631298065
95000 1.89223325252533
96900 1.75420045852661
98800 1.88037586212158
100700 2.03219556808472
102600 2.14566802978516
104500 2.03684639930725
106400 1.8877147436142
108300 1.98078608512878
112100 1.89720368385315
114000 2.05594348907471
115900 2.16236782073975
117800 2.25518274307251
119700 2.22799873352051
121600 2.35958385467529
123500 2.73057889938354
127300 2.30906534194946
129200 1.95920407772064
131100 2.00318074226379
134900 2.37367129325867
136800 2.00086712837219
138700 2.00647497177124
140600 2.27250218391418
142500 2.25853085517883
144400 2.07218050956726
146300 2.24170303344727
148200 2.56263852119446
150100 3.04983806610107
152000 2.81642985343933
153900 2.57265281677246
155800 2.45144844055176
157700 2.72942352294922
159600 2.55237650871277
161500 2.41429352760315
163400 2.3609676361084
165300 1.94807744026184
167200 1.73616552352905
169100 1.66223669052124
171000 1.67229390144348
172900 1.88793396949768
174800 1.77419948577881
176700 1.84771537780762
178600 1.81023073196411
180500 1.86027598381042
182400 1.96121966838837
184300 2.08975577354431
186200 1.95162212848663
188100 2.14493179321289
190000 1.86554086208344
193800 1.72020030021667
195700 1.83461534976959
197600 2.14294219017029
};
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
1900 5.12462615966797
3800 7.84796476364136
5700 10.9770736694336
7600 12.7121524810791
9500 13.0799083709717
11400 13.7014694213867
13300 12.7312145233154
15200 12.0260581970215
17100 12.0472002029419
19000 11.5180435180664
20900 11.1068248748779
24700 9.25436210632324
26600 8.56762599945068
28500 7.83939790725708
30400 7.43706464767456
32300 6.61285209655762
34200 5.93069887161255
36100 5.42569160461426
38000 5.20578193664551
39900 4.92706823348999
41800 4.62769508361816
43700 4.25339698791504
45600 3.80941033363342
47500 3.38118147850037
51300 2.84662699699402
53200 2.51113700866699
55100 2.36189246177673
57000 2.18219304084778
58900 2.03388381004333
60800 1.75214231014252
64600 1.45567917823792
66500 1.24217855930328
68400 1.14014852046967
70300 1.08908891677856
76000 0.756599366664886
77900 0.684636354446411
79800 0.599047720432281
81700 0.520203530788422
83600 0.483548611402512
85500 0.42336568236351
87400 0.374329745769501
89300 0.324347823858261
91200 0.302156388759613
93100 0.27497011423111
95000 0.242355406284332
98800 0.184829965233803
100700 0.169773668050766
104500 0.134603127837181
106400 0.125284284353256
108300 0.109012112021446
110200 0.0990501120686531
112100 0.0907606407999992
114000 0.0874366536736488
121600 0.0576644949615002
123500 0.0529862344264984
125400 0.0502219311892986
127300 0.0453602895140648
129200 0.0389924943447113
131100 0.0354903265833855
133000 0.0319742448627949
134900 0.0297009497880936
136800 0.0247392002493143
138700 0.0224893670529127
140600 0.0214297641068697
142500 0.0192472841590643
144400 0.0165503788739443
146300 0.0152508420869708
148200 0.0144915329292417
150100 0.0148122301325202
152000 0.0126772960647941
153900 0.0112979058176279
155800 0.0098878787830472
157700 0.00971651822328568
159600 0.00880144257098436
163400 0.00704126246273518
165300 0.00617402466014028
167200 0.00547029683366418
169100 0.0045687104575336
171000 0.0040665352717042
172900 0.0039685545489192
174800 0.00330170150846243
176700 0.0028249123133719
180500 0.00220213178545237
182400 0.00199872208759189
184300 0.00192993727978319
186200 0.00166652933694422
188100 0.00155054044444114
190000 0.00132263917475939
191900 0.00110381015110761
193800 0.00100653432309628
195700 0.000886637892108411
197600 0.000885219196788967
};

\nextgroupplot[
xlabel={\# local updates},
xmin=0, xmax=2e5,
]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
1980 5.92739677429199
3960 8.34998512268066
5940 9.89933300018311
7920 8.8858118057251
9900 11.7261533737183
11880 10.4516439437866
13860 11.0092248916626
15840 9.31249141693115
17820 8.08413887023926
19800 8.80964088439941
21780 7.37714529037476
23760 7.00715494155884
25740 5.89087724685669
27720 5.13388204574585
29700 4.72864770889282
31680 4.01100206375122
33660 3.60642218589783
35640 3.14380574226379
37620 2.82234859466553
39600 2.55780506134033
41580 2.12072539329529
43560 2.00575470924377
45540 1.59228444099426
47520 1.39622378349304
49500 1.25637435913086
51480 1.04424035549164
53460 0.960612535476685
55440 0.865596234798431
57420 0.696189820766449
59400 0.661872267723083
61380 0.495443046092987
63360 0.47924330830574
65340 0.415165632963181
67320 0.399262487888336
69300 0.307306319475174
71280 0.277399599552155
73260 0.239580914378166
75240 0.218079850077629
77220 0.200840681791306
79200 0.174217909574509
81180 0.161263287067413
83160 0.15358293056488
85140 0.128538176417351
87120 0.125537261366844
91080 0.0844876691699028
93060 0.0676431059837341
95040 0.0633945465087891
97020 0.0522137060761452
99000 0.0457128696143627
100980 0.0418601036071777
102960 0.0389897525310516
104940 0.0324101410806179
106920 0.0277246739715338
108900 0.0241435598582029
110880 0.0193406734615564
112860 0.0185574758797884
114840 0.0161440540105104
116820 0.0149314980953932
118800 0.0125501500442624
120780 0.0116652306169271
122760 0.010963493026793
126720 0.00742365652695298
128700 0.00726380757987499
130680 0.00595457293093204
132660 0.00541710527613759
134640 0.00424178084358573
136620 0.0040205898694694
138600 0.00364282703958452
140580 0.00285624712705612
142560 0.0026703211478889
146520 0.00202427338808775
148500 0.00196390133351088
150480 0.00186279660556465
152460 0.00164559029508382
154440 0.00163011334370822
156420 0.00126595748588443
158400 0.0011945340083912
160380 0.000997609808109701
162360 0.000905759981833398
164340 0.000770399288740009
166320 0.000701068725902587
168300 0.000676749798003584
170280 0.000630863767582923
172260 0.000481407914776355
174240 0.000439568277215585
176220 0.000352744158590212
178200 0.00032527802977711
180180 0.000257982115726918
182160 0.00023614356177859
184140 0.000208077282877639
186120 0.00017972633941099
188100 0.000162900323630311
190080 0.00014505346189253
192060 0.000132768065668643
194040 0.000134631394757889
198000 0.000103061807749327
};
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
1980 5.97651815414429
3960 9.1314868927002
5940 9.42881298065186
7920 9.3661413192749
9900 11.7606801986694
11880 10.5033674240112
13860 11.5963869094849
15840 10.1132154464722
17820 9.21491527557373
19800 10.7131252288818
21780 10.5855522155762
23760 10.33460521698
25740 9.45700645446777
27720 9.28181743621826
29700 9.40299797058105
31680 9.08104038238525
33660 9.44617462158203
35640 8.67086791992188
37620 8.84598350524902
39600 9.5541524887085
41580 9.85536289215088
43560 10.7980890274048
45540 8.52454471588135
47520 8.85776042938232
51480 9.11903285980225
53460 9.25712108612061
55440 11.5529975891113
57420 10.0569477081299
59400 11.0867214202881
61380 9.2735071182251
65340 10.6046504974365
67320 11.909688949585
69300 8.49133682250977
71280 8.78194332122803
73260 8.45615386962891
75240 9.07976913452148
77220 9.40071678161621
79200 9.6110200881958
81180 10.1716146469116
83160 10.275408744812
85140 10.0939159393311
87120 10.2585897445679
89100 9.28174114227295
91080 10.3167638778687
93060 10.0427684783936
95040 11.9760494232178
97020 9.67532253265381
99000 9.74979114532471
100980 10.2512121200562
102960 9.60781764984131
104940 8.54166221618652
106920 8.83687973022461
108900 8.47021770477295
110880 7.96631145477295
112860 8.9437370300293
114840 8.34665775299072
116820 8.43447685241699
118800 8.74592208862305
120780 10.987247467041
122760 12.5980558395386
124740 10.6890478134155
126720 10.1261959075928
128700 9.24483680725098
130680 8.36178302764893
132660 10.2554874420166
134640 9.71877479553223
136620 10.7204523086548
138600 10.0611839294434
140580 10.3003158569336
142560 9.80532741546631
144540 8.83576679229736
146520 10.0668439865112
148500 9.96721076965332
150480 11.3895015716553
152460 9.78859615325928
154440 11.3720703125
156420 10.5006093978882
158400 12.4639358520508
160380 13.4085788726807
162360 13.1830921173096
164340 11.724946975708
166320 10.865532875061
168300 10.9051561355591
170280 11.4910879135132
172260 9.23759937286377
174240 8.93088722229004
176220 9.07678890228271
178200 9.31528377532959
180180 9.35490798950195
182160 9.73231506347656
184140 8.68477535247803
186120 8.73522853851318
188100 10.2300815582275
190080 9.48231029510498
192060 10.4664974212646
194040 10.974310874939
198000 11.2291240692139
};
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1]
table {%
1979 7.6401424407959
3940 9.3731164932251
5931 9.02670383453369
7920 9.83050632476807
9888 10.5481157302856
11858 10.6532688140869
13858 10.0412006378174
15832 11.9798803329468
17809 12.628849029541
19795 11.7319707870483
21778 11.6340274810791
23768 11.3453569412231
25739 9.9977331161499
27759 9.15999507904053
29735 8.01550102233887
31726 8.00697326660156
33697 8.10547637939453
35684 8.00351428985596
37673 7.21590089797974
39645 7.17860794067383
41641 6.33989143371582
43621 5.77464485168457
45612 5.40198040008545
49576 4.82528066635132
51554 4.4512767791748
53509 3.71664500236511
55481 3.55584764480591
57463 3.28211522102356
59443 3.23625636100769
61432 3.02590131759644
65408 2.58265686035156
67402 2.46985578536987
69378 2.28296899795532
71349 1.95750439167023
75319 1.89113664627075
77317 1.60592651367188
79294 1.47974097728729
81282 1.33785426616669
83253 1.30580401420593
85242 1.26055824756622
87218 1.13596940040588
89192 0.985402882099152
91180 0.996058404445648
93165 0.917037487030029
95153 0.863035380840302
97119 0.826210379600525
99103 0.7150958776474
101090 0.637050986289978
103076 0.634911417961121
105046 0.562416017055511
107036 0.466827362775803
109014 0.480759680271149
110976 0.474346905946732
112957 0.414171636104584
114924 0.389269381761551
116908 0.381730169057846
118912 0.33139643073082
120908 0.300321221351624
122897 0.301574051380157
124888 0.269995957612991
126862 0.247361719608307
128832 0.239572897553444
130806 0.220704779028893
132779 0.219322666525841
134750 0.194024935364723
136730 0.191333115100861
138702 0.173834040760994
140695 0.154614165425301
142672 0.158050999045372
144647 0.155305474996567
146626 0.130871400237083
148617 0.127267315983772
150591 0.131704121828079
152594 0.118044123053551
156554 0.0941086858510971
158553 0.0899733379483223
160535 0.0839550346136093
162516 0.0656737387180328
164502 0.0684992000460625
166503 0.0644521415233612
170440 0.0496080294251442
174390 0.0507916063070297
176353 0.0453376211225986
178348 0.0421503260731697
180340 0.037336740642786
182317 0.0361960418522358
184295 0.0358009971678257
186256 0.0302231032401323
188254 0.0285712443292141
190204 0.0258760768920183
192173 0.0226221457123756
194179 0.021091578528285
196135 0.0204996224492788
};
\addplot [thick, color1, opacity=1, dashed]
table {%
1900 0.546716213226318
3800 0.836244881153107
5700 1.10397434234619
7600 1.37070250511169
9500 1.50775790214539
11400 1.77181673049927
13300 1.92036318778992
15200 1.86581790447235
17100 2.01996731758118
19000 1.99947488307953
20900 2.07530736923218
22800 2.06898856163025
24700 2.12292575836182
26600 2.20017886161804
28500 2.13224458694458
30400 2.1466805934906
32300 1.96957945823669
34200 1.86766970157623
36100 1.68907010555267
38000 1.70161640644073
39900 1.61920320987701
41800 1.7600576877594
43700 1.95048630237579
45600 2.06263542175293
47500 1.97492432594299
49400 2.00524759292603
51300 2.09361171722412
53200 2.13435626029968
55100 2.14414834976196
57000 2.55722856521606
58900 2.48612213134766
60800 2.04873895645142
62700 1.89805424213409
64600 1.84927153587341
66500 1.76052641868591
68400 1.76489210128784
70300 1.88485360145569
72200 1.94623291492462
74100 2.32064437866211
76000 2.16509747505188
77900 1.95145237445831
79800 2.04492855072021
81700 2.10958981513977
83600 2.19641971588135
85500 2.01343631744385
87400 2.11816501617432
91200 2.03968572616577
93100 1.88711631298065
95000 1.89223325252533
96900 1.75420045852661
98800 1.88037586212158
100700 2.03219556808472
102600 2.14566802978516
104500 2.03684639930725
106400 1.8877147436142
108300 1.98078608512878
112100 1.89720368385315
114000 2.05594348907471
115900 2.16236782073975
117800 2.25518274307251
119700 2.22799873352051
121600 2.35958385467529
123500 2.73057889938354
127300 2.30906534194946
129200 1.95920407772064
131100 2.00318074226379
134900 2.37367129325867
136800 2.00086712837219
138700 2.00647497177124
140600 2.27250218391418
142500 2.25853085517883
144400 2.07218050956726
146300 2.24170303344727
148200 2.56263852119446
150100 3.04983806610107
152000 2.81642985343933
153900 2.57265281677246
155800 2.45144844055176
157700 2.72942352294922
159600 2.55237650871277
161500 2.41429352760315
163400 2.3609676361084
165300 1.94807744026184
167200 1.73616552352905
169100 1.66223669052124
171000 1.67229390144348
172900 1.88793396949768
174800 1.77419948577881
176700 1.84771537780762
178600 1.81023073196411
180500 1.86027598381042
182400 1.96121966838837
184300 2.08975577354431
186200 1.95162212848663
188100 2.14493179321289
190000 1.86554086208344
193800 1.72020030021667
195700 1.83461534976959
197600 2.14294219017029
};
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
1900 5.12462615966797
3800 7.84796476364136
5700 10.9770736694336
7600 12.7121524810791
9500 13.0799083709717
11400 13.7014694213867
13300 12.7312145233154
15200 12.0260581970215
17100 12.0472002029419
19000 11.5180435180664
20900 11.1068248748779
24700 9.25436210632324
26600 8.56762599945068
28500 7.83939790725708
30400 7.43706464767456
32300 6.61285209655762
34200 5.93069887161255
36100 5.42569160461426
38000 5.20578193664551
39900 4.92706823348999
41800 4.62769508361816
43700 4.25339698791504
45600 3.80941033363342
47500 3.38118147850037
51300 2.84662699699402
53200 2.51113700866699
55100 2.36189246177673
57000 2.18219304084778
58900 2.03388381004333
60800 1.75214231014252
64600 1.45567917823792
66500 1.24217855930328
68400 1.14014852046967
70300 1.08908891677856
76000 0.756599366664886
77900 0.684636354446411
79800 0.599047720432281
81700 0.520203530788422
83600 0.483548611402512
85500 0.42336568236351
87400 0.374329745769501
89300 0.324347823858261
91200 0.302156388759613
93100 0.27497011423111
95000 0.242355406284332
98800 0.184829965233803
100700 0.169773668050766
104500 0.134603127837181
106400 0.125284284353256
108300 0.109012112021446
110200 0.0990501120686531
112100 0.0907606407999992
114000 0.0874366536736488
121600 0.0576644949615002
123500 0.0529862344264984
125400 0.0502219311892986
127300 0.0453602895140648
129200 0.0389924943447113
131100 0.0354903265833855
133000 0.0319742448627949
134900 0.0297009497880936
136800 0.0247392002493143
138700 0.0224893670529127
140600 0.0214297641068697
142500 0.0192472841590643
144400 0.0165503788739443
146300 0.0152508420869708
148200 0.0144915329292417
150100 0.0148122301325202
152000 0.0126772960647941
153900 0.0112979058176279
155800 0.0098878787830472
157700 0.00971651822328568
159600 0.00880144257098436
163400 0.00704126246273518
165300 0.00617402466014028
167200 0.00547029683366418
169100 0.0045687104575336
171000 0.0040665352717042
172900 0.0039685545489192
174800 0.00330170150846243
176700 0.0028249123133719
180500 0.00220213178545237
182400 0.00199872208759189
184300 0.00192993727978319
186200 0.00166652933694422
188100 0.00155054044444114
190000 0.00132263917475939
191900 0.00110381015110761
193800 0.00100653432309628
195700 0.000886637892108411
197600 0.000885219196788967
};


==> Content/figs/synthetic_losses.tikz <==
\nextgroupplot[xlabel={\# iterations},
xmin=0, xmax=10000,
ymin=1e-6, ymax=2e6,
ylabel={Functional suboptimality}]
%$ \frac{1}{M}\sum_{i=1}^M f(x_{i}^t) - f^\star$},]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
0 1176209.375
198 431229.90625
297 265103.03125
396 170738.609375
495 123515.1171875
594 74953.1171875
693 52577.73046875
792 35326.9140625
891 25803.736328125
990 20267.953125
1089 14525.6669921875
1188 10732.8837890625
1287 7467.0966796875
1485 3940.20727539062
1584 2730.10375976562
1683 2037.38659667969
1782 1432.76086425781
1881 1119.24621582031
1980 890.158630371094
2079 549.343017578125
2178 427.482666015625
2277 306.620452880859
2376 242.73014831543
2475 174.500228881836
2574 120.321502685547
2673 95.9981994628906
2871 53.7490768432617
2970 43.4050102233887
3069 26.5596504211426
3168 21.4301109313965
3267 18.6953048706055
3366 17.2138633728027
3465 10.320746421814
3564 7.43933057785034
3663 5.49322938919067
3762 4.41186952590942
3861 3.65697932243347
3960 2.7909107208252
4059 2.23351454734802
4158 2.03823518753052
4257 1.40214490890503
4356 1.18877899646759
4554 0.581190586090088
4653 0.398013442754745
4752 0.335521697998047
4851 0.240431681275368
5049 0.150690883398056
5148 0.114957004785538
5346 0.0609765276312828
5445 0.0449280478060246
5544 0.02693154476583
5643 0.02439896017313
5742 0.0211250968277454
5841 0.0165662690997124
5940 0.0120239956304431
6039 0.0098069291561842
6138 0.00871753972023726
6336 0.0046073324047029
6435 0.00390454242005944
6534 0.00258861435577273
6633 0.00224490114487708
6732 0.00158955506049097
6831 0.00133395928423852
6930 0.0011686427751556
7029 0.000686611630953848
7128 0.000576287508010864
7227 0.000398760224925354
7326 0.000341506791301072
7425 0.000270654505584389
7524 0.000279174273600802
7623 0.000198916270164773
7722 0.00019496945606079
7821 0.000118537398520857
7920 9.58024538704194e-05
8019 9.25647109397687e-05
8118 7.61142364353873e-05
8217 5.47374547750223e-05
8316 4.38467832282186e-05
8415 3.90125787816942e-05
8514 3.30152724927757e-05
8613 2.22524467972107e-05
8712 1.65164783538785e-05
8811 9.84163489192724e-06
8910 7.82660299591953e-06
9009 4.13157886214321e-06
9108 3.21969969263591e-06
9207 2.05490528060182e-06
9306 1.56270061779651e-06
9405 9.02568331184739e-07
}; \label{plots:plot1}
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
0 1176209.375
198 412909.8125
396 148737.34375
495 92926.0078125
594 55064.22265625
693 36182.28515625
792 22703.181640625
891 14517.822265625
990 13189.4990234375
1089 10557.7763671875
1188 9109.9658203125
1287 7341.646484375
1584 5007.67333984375
1683 5184.6484375
1782 4405.0390625
1881 4350.2265625
1980 4965.4580078125
2079 5315.5537109375
2178 6472.447265625
2277 4218.21533203125
2376 4569.61328125
2475 4597.86181640625
2574 4713.9775390625
2673 4971.6416015625
2772 7547.03515625
2871 5886.03173828125
2970 7030.62890625
3069 4854.498046875
3168 5779.41943359375
3267 6767.97314453125
3366 8817.76953125
3465 4912.84228515625
3564 4887.064453125
3663 4429.927734375
3861 5286.060546875
3960 5344.4072265625
4059 6058.84228515625
4158 6471.466796875
4257 6303.99169921875
4356 6474.35205078125
4455 5349.70849609375
4554 6407.7275390625
4653 5869.92626953125
4752 8594.447265625
4851 5621.64453125
4950 5798.00048828125
5049 6388.0234375
5148 5490.51171875
5247 4206.2021484375
5346 4436.484375
5445 4286.33642578125
5544 3591.466796875
5643 4495.99755859375
5742 3782.91430664062
5841 3836.5341796875
5940 3962.1455078125
6039 6333.8173828125
6138 9038.119140625
6237 6911.64208984375
6336 6324.94677734375
6435 5390.35888671875
6534 4345.5458984375
6633 6161.57763671875
6732 5660.6337890625
6831 6735.64453125
6930 6100.0166015625
7029 6408.84619140625
7128 5577.0791015625
7227 4613.95849609375
7326 5941.005859375
7425 5618.39892578125
7524 7508.82861328125
7623 5618.72265625
7722 8082.98974609375
7821 6946.09326171875
7920 9916.7119140625
8019 11865.8369140625
8118 11706.4619140625
8217 9342.267578125
8316 7742.572265625
8415 7725.43603515625
8514 8543.1162109375
8613 6050.515625
8712 5199.064453125
8811 4923.67724609375
8910 5320.98681640625
9009 5153.23583984375
9108 5544.14404296875
9207 4607.72412109375
9306 4574.103515625
9405 6027.15380859375
9504 5193.38525390625
9603 6327.5302734375
9702 6962.5439453125
9801 7355.1123046875
9900 7456.1435546875
}; \label{plots:plot2}
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1]
table {%
0 1176209.375
198 331766.15625
297 180743.203125
396 103666.3671875
495 71830.03125
594 39403.62890625
693 26996.69921875
792 17085.48828125
891 11973.2822265625
990 9481.482421875
1089 6773.474609375
1188 4957.798828125
1287 3289.36279296875
1485 1784.03479003906
1584 1174.04309082031
1683 907.602661132812
1782 634.359558105469
1881 510.413024902344
1980 422.128936767578
2079 250.921600341797
2178 210.779083251953
2277 151.091567993164
2376 121.553062438965
2475 91.8737869262695
2574 63.288158416748
2673 53.4020614624023
2772 40.5099830627441
2871 29.2350997924805
2970 24.0012702941895
3069 13.6707811355591
3168 12.5406074523926
3267 10.4157295227051
3366 10.1514654159546
3465 6.20482110977173
3663 3.53580760955811
3861 2.53951811790466
3960 1.8850154876709
4059 1.59302711486816
4158 1.52460205554962
4257 1.0477340221405
4356 0.939745843410492
4455 0.67594701051712
4554 0.459739744663239
4653 0.305427223443985
4752 0.268252670764923
4851 0.190082222223282
5049 0.130788877606392
5148 0.104535058140755
5346 0.0533679313957691
5445 0.0399377159774303
5544 0.0244963299483061
5643 0.0217794924974442
5742 0.0181127544492483
5841 0.0143271563574672
5940 0.0102006429806352
6039 0.00902042258530855
6138 0.00821111258119345
6237 0.00569367362186313
6336 0.00403903797268867
6435 0.00363758928142488
6534 0.00235776836052537
6633 0.00206642830744386
6732 0.00139850412961096
6831 0.00114018633030355
6930 0.00100357749033719
7029 0.000594146258663386
7128 0.000495671585667878
7227 0.000352193485014141
7326 0.000284010311588645
7425 0.000260451954090968
7524 0.00026026600971818
7623 0.000190042424947023
7722 0.000194177308003418
7821 0.000114801856398117
7920 9.84937505563721e-05
8019 9.30525056901388e-05
8118 7.43852215236984e-05
8217 5.5481810704805e-05
8316 4.54846194770653e-05
8415 4.19029711338226e-05
8514 3.34162505168933e-05
8613 2.1133975678822e-05
8712 1.67635207617423e-05
8811 9.391107596457e-06
8910 8.15332077763742e-06
9009 4.87803390569752e-06
9108 4.49828621640336e-06
9207 2.95095514957211e-06
9306 2.55048576036643e-06
9405 1.73167825323617e-06
9504 1.46316631344234e-06
9603 9.95408981907531e-07
}; \label{plots:plot3}
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
1782 36300.984375
1980 25183.267578125
2277 14774.693359375
2475 10947.5673828125
2574 9473.376953125
2673 8559.43359375
2970 6085.2060546875
3069 5198.60498046875
3267 4331.7431640625
3366 4218.12744140625
3564 3690.1337890625
3663 3723.86889648438
3762 3613.19482421875
3861 3707.03515625
3960 3518.70336914062
4059 3407.05883789062
4356 3649.30834960938
4455 4194.38037109375
4554 4018.18676757812
4653 3731.376953125
4752 3389.83862304688
4851 3838.73583984375
5049 3264.4921875
5148 3431.36865234375
5247 3761.98901367188
5346 4217.7060546875
5445 4397.98095703125
5544 4286.3837890625
5643 4361.9013671875
5742 4258.60107421875
5841 4334.62646484375
5940 4049.42846679688
6039 4074.3720703125
6138 4003.82788085938
6237 4040.59497070312
6336 4205.08935546875
6435 3954.08837890625
6534 4117.6103515625
6633 3608.53247070312
6732 3645.33374023438
6831 3497.15405273438
6930 3566.96435546875
7029 4379.84765625
7128 4131.77392578125
7227 4314.7763671875
7326 3976.72412109375
7425 4107.6806640625
7524 3866.5078125
7623 3937.03735351562
7722 3518.59716796875
7821 3255.14892578125
7920 3467.43286132812
8019 3535.37475585938
8118 3373.33325195312
8217 3731.27661132812
8316 3650.3623046875
8415 3915.60791015625
8613 4100.85791015625
8712 4634.328125
8811 4549.693359375
8910 4546.0029296875
9009 5021.591796875
9108 5211.80712890625
9306 4448.3173828125
9405 4145.15771484375
9504 4195.91650390625
9603 4093.16381835938
9702 4290.6376953125
9801 4030.072265625
9900 4083.28857421875
}; \label{plots:dashed1}
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
0 1176209.375
99 238055.640625
198 56657.54296875
396 4451.40478515625
495 1565.6640625
594 529.058349609375
693 153.379959106445
792 42.6147880554199
891 15.1118192672729
990 4.67236328125
1089 1.70864963531494
1188 0.575076103210449
1287 0.213116854429245
1386 0.0675448849797249
1485 0.0258538760244846
1584 0.0102625777944922
1683 0.00300630694255233
1782 0.000645858701318502
1881 0.000298747065244243
1980 8.38214400573634e-05
2079 2.58759700955125e-05
2178 8.16094234323828e-06
2277 1.25134840800456e-06
}; \label{plots:dashed2}

\nextgroupplot[
xlabel={\# communications},
xmin=0, xmax=2e5,
ymin=1e-6, ymax=2e6,
]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
0 1176209.375
3960 431229.90625
5940 265103.03125
7920 170738.609375
9900 123515.1171875
11880 74953.1171875
13860 52577.73046875
15840 35326.9140625
17820 25803.736328125
19800 20267.953125
21780 14525.6669921875
23760 10732.8837890625
25740 7467.0966796875
29700 3940.20727539062
31680 2730.10375976562
33660 2037.38659667969
35640 1432.76086425781
37620 1119.24621582031
39600 890.158630371094
41580 549.343017578125
43560 427.482666015625
45540 306.620452880859
47520 242.73014831543
49500 174.500228881836
51480 120.321502685547
53460 95.9981994628906
57420 53.7490768432617
59400 43.4050102233887
61380 26.5596504211426
63360 21.4301109313965
65340 18.6953048706055
67320 17.2138633728027
69300 10.320746421814
71280 7.43933057785034
73260 5.49322938919067
75240 4.41186952590942
77220 3.65697932243347
79200 2.7909107208252
81180 2.23351454734802
83160 2.03823518753052
85140 1.40214490890503
87120 1.18877899646759
91080 0.581190586090088
93060 0.398013442754745
95040 0.335521697998047
97020 0.240431681275368
100980 0.150690883398056
102960 0.114957004785538
106920 0.0609765276312828
108900 0.0449280478060246
110880 0.02693154476583
112860 0.02439896017313
114840 0.0211250968277454
116820 0.0165662690997124
118800 0.0120239956304431
120780 0.0098069291561842
122760 0.00871753972023726
126720 0.0046073324047029
128700 0.00390454242005944
130680 0.00258861435577273
132660 0.00224490114487708
134640 0.00158955506049097
136620 0.00133395928423852
138600 0.0011686427751556
140580 0.000686611630953848
142560 0.000576287508010864
144540 0.000398760224925354
146520 0.000341506791301072
148500 0.000270654505584389
150480 0.000279174273600802
152460 0.000198916270164773
154440 0.00019496945606079
156420 0.000118537398520857
158400 9.58024538704194e-05
160380 9.25647109397687e-05
162360 7.61142364353873e-05
164340 5.47374547750223e-05
166320 4.38467832282186e-05
168300 3.90125787816942e-05
170280 3.30152724927757e-05
172260 2.22524467972107e-05
174240 1.65164783538785e-05
176220 9.84163489192724e-06
178200 7.82660299591953e-06
180180 4.13157886214321e-06
182160 3.21969969263591e-06
184140 2.05490528060182e-06
186120 1.56270061779651e-06
188100 9.02568331184739e-07
};
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
0 1176209.375
3960 412909.8125
7920 148737.34375
9900 92926.0078125
11880 55064.22265625
13860 36182.28515625
15840 22703.181640625
17820 14517.822265625
19800 13189.4990234375
21780 10557.7763671875
23760 9109.9658203125
25740 7341.646484375
31680 5007.67333984375
33660 5184.6484375
35640 4405.0390625
37620 4350.2265625
39600 4965.4580078125
41580 5315.5537109375
43560 6472.447265625
45540 4218.21533203125
47520 4569.61328125
49500 4597.86181640625
51480 4713.9775390625
53460 4971.6416015625
55440 7547.03515625
57420 5886.03173828125
59400 7030.62890625
61380 4854.498046875
63360 5779.41943359375
65340 6767.97314453125
67320 8817.76953125
69300 4912.84228515625
71280 4887.064453125
73260 4429.927734375
77220 5286.060546875
79200 5344.4072265625
81180 6058.84228515625
83160 6471.466796875
85140 6303.99169921875
87120 6474.35205078125
89100 5349.70849609375
91080 6407.7275390625
93060 5869.92626953125
95040 8594.447265625
97020 5621.64453125
99000 5798.00048828125
100980 6388.0234375
102960 5490.51171875
104940 4206.2021484375
106920 4436.484375
108900 4286.33642578125
110880 3591.466796875
112860 4495.99755859375
114840 3782.91430664062
116820 3836.5341796875
118800 3962.1455078125
120780 6333.8173828125
122760 9038.119140625
124740 6911.64208984375
126720 6324.94677734375
128700 5390.35888671875
130680 4345.5458984375
132660 6161.57763671875
134640 5660.6337890625
136620 6735.64453125
138600 6100.0166015625
140580 6408.84619140625
142560 5577.0791015625
144540 4613.95849609375
146520 5941.005859375
148500 5618.39892578125
150480 7508.82861328125
152460 5618.72265625
154440 8082.98974609375
156420 6946.09326171875
158400 9916.7119140625
160380 11865.8369140625
162360 11706.4619140625
164340 9342.267578125
166320 7742.572265625
168300 7725.43603515625
170280 8543.1162109375
172260 6050.515625
174240 5199.064453125
176220 4923.67724609375
178200 5320.98681640625
180180 5153.23583984375
182160 5544.14404296875
184140 4607.72412109375
186120 4574.103515625
188100 6027.15380859375
190080 5193.38525390625
192060 6327.5302734375
194040 6962.5439453125
196020 7355.1123046875
198000 7456.1435546875
};
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1] % mark phase=2
table {%
0 1176209.375
3960 331766.15625
5940 180743.203125
7920 103666.3671875
9900 71830.03125
11880 39403.62890625
13860 26996.69921875
15840 17085.48828125
17820 11973.2822265625
19800 9481.482421875
21780 6773.474609375
23760 4957.798828125
25740 3289.36279296875
29700 1784.03479003906
31680 1174.04309082031
33660 907.602661132812
35640 634.359558105469
37620 510.413024902344
39600 422.128936767578
41580 250.921600341797
43560 210.779083251953
45540 151.091567993164
47520 121.553062438965
49500 91.8737869262695
51480 63.288158416748
53460 53.4020614624023
55440 40.5099830627441
57420 29.2350997924805
59400 24.0012702941895
61380 13.6707811355591
63360 12.5406074523926
65340 10.4157295227051
67320 10.1514654159546
69300 6.20482110977173
73260 3.53580760955811
77220 2.53951811790466
79200 1.8850154876709
81180 1.59302711486816
83160 1.52460205554962
85140 1.0477340221405
87120 0.939745843410492
89100 0.67594701051712
91080 0.459739744663239
93060 0.305427223443985
95040 0.268252670764923
97020 0.190082222223282
100980 0.130788877606392
102960 0.104535058140755
106920 0.0533679313957691
108900 0.0399377159774303
110880 0.0244963299483061
112860 0.0217794924974442
114840 0.0181127544492483
116820 0.0143271563574672
118800 0.0102006429806352
120780 0.00902042258530855
122760 0.00821111258119345
124740 0.00569367362186313
126720 0.00403903797268867
128700 0.00363758928142488
130680 0.00235776836052537
132660 0.00206642830744386
134640 0.00139850412961096
136620 0.00114018633030355
138600 0.00100357749033719
140580 0.000594146258663386
142560 0.000495671585667878
144540 0.000352193485014141
146520 0.000284010311588645
148500 0.000260451954090968
150480 0.00026026600971818
152460 0.000190042424947023
154440 0.000194177308003418
156420 0.000114801856398117
158400 9.84937505563721e-05
160380 9.30525056901388e-05
162360 7.43852215236984e-05
164340 5.5481810704805e-05
166320 4.54846194770653e-05
168300 4.19029711338226e-05
170280 3.34162505168933e-05
172260 2.1133975678822e-05
174240 1.67635207617423e-05
176220 9.391107596457e-06
178200 8.15332077763742e-06
180180 4.87803390569752e-06
182160 4.49828621640336e-06
184140 2.95095514957211e-06
186120 2.55048576036643e-06
188100 1.73167825323617e-06
190080 1.46316631344234e-06
192060 9.95408981907531e-07
};
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
178600 36073.48046875
190000 29323.384765625
197600 25362.912109375
};
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
0 1176209.375
1900 818191.875
3800 588269.8125
5700 436270.84375
11400 191088.375
13300 141484.4375
15200 109671.6484375
17100 83556.8046875
19000 65834.25
20900 50218.1796875
22800 37271.04296875
24700 29113.833984375
26600 23365.142578125
28500 18026.67578125
30400 14438.7216796875
36100 6299.2900390625
39900 4438.27001953125
41800 3593.04443359375
43700 2977.76098632812
45600 2541.12744140625
47500 2080.1572265625
51300 1258.08081054688
55100 825.39892578125
57000 721.7685546875
58900 580.865417480469
60800 399.425598144531
62700 311.321838378906
64600 272.700317382812
66500 198.073928833008
68400 162.344131469727
70300 144.539321899414
72200 109.759765625
76000 67.4799118041992
77900 49.3570022583008
79800 38.8949699401855
83600 27.1696434020996
85500 21.0609455108643
87400 17.5728530883789
89300 15.0065746307373
91200 12.2480192184448
95000 7.58635473251343
96900 6.10553455352783
98800 4.64244604110718
102600 3.21726655960083
104500 2.54531788825989
108300 1.7513085603714
110200 1.46388745307922
112100 1.18581819534302
114000 1.01577985286713
115900 0.849783062934875
117800 0.682567954063416
119700 0.514708340167999
121600 0.411474049091339
123500 0.375017374753952
125400 0.315451502799988
127300 0.246425002813339
129200 0.200936183333397
133000 0.12282045930624
134900 0.110804237425327
136800 0.0817147493362427
138700 0.0655393451452255
140600 0.0560640282928944
142500 0.0451344847679138
144400 0.0340853407979012
146300 0.0279290936887264
148200 0.0252106562256813
150100 0.0250619556754827
153900 0.0160457417368889
155800 0.0125525472685695
157700 0.0111036337912083
159600 0.00921135488897562
161500 0.00721240974962711
163400 0.00610800180584192
165300 0.00489481864497066
167200 0.00357043207623065
169100 0.00250764191150665
171000 0.00204253918491304
172900 0.00175007444340736
174800 0.00126474327407777
176700 0.00088677613530308
178600 0.000678340264130384
180500 0.000593783624935895
182400 0.000464776036096737
184300 0.000419485004385933
186200 0.000368082895874977
188100 0.000298747065244243
190000 0.000212792088859715
191900 0.000148036939208396
193800 0.000123376463307068
195700 9.78504685917869e-05
197600 8.93980977707542e-05
};

\nextgroupplot[
xlabel={\# local updates},
xmin=0, xmax=2e5,
ymin=1e-6, ymax=2e6,
]
\addplot [thick, color0, mark=*, mark size=1.2pt, mark repeat=10, opacity=1]
table {%
0 1176209.375
3960 431229.90625
5940 265103.03125
7920 170738.609375
9900 123515.1171875
11880 74953.1171875
13860 52577.73046875
15840 35326.9140625
17820 25803.736328125
19800 20267.953125
21780 14525.6669921875
23760 10732.8837890625
25740 7467.0966796875
29700 3940.20727539062
31680 2730.10375976562
33660 2037.38659667969
35640 1432.76086425781
37620 1119.24621582031
39600 890.158630371094
41580 549.343017578125
43560 427.482666015625
45540 306.620452880859
47520 242.73014831543
49500 174.500228881836
51480 120.321502685547
53460 95.9981994628906
57420 53.7490768432617
59400 43.4050102233887
61380 26.5596504211426
63360 21.4301109313965
65340 18.6953048706055
67320 17.2138633728027
69300 10.320746421814
71280 7.43933057785034
73260 5.49322938919067
75240 4.41186952590942
77220 3.65697932243347
79200 2.7909107208252
81180 2.23351454734802
83160 2.03823518753052
85140 1.40214490890503
87120 1.18877899646759
91080 0.581190586090088
93060 0.398013442754745
95040 0.335521697998047
97020 0.240431681275368
100980 0.150690883398056
102960 0.114957004785538
106920 0.0609765276312828
108900 0.0449280478060246
110880 0.02693154476583
112860 0.02439896017313
114840 0.0211250968277454
116820 0.0165662690997124
118800 0.0120239956304431
120780 0.0098069291561842
122760 0.00871753972023726
126720 0.0046073324047029
128700 0.00390454242005944
130680 0.00258861435577273
132660 0.00224490114487708
134640 0.00158955506049097
136620 0.00133395928423852
138600 0.0011686427751556
140580 0.000686611630953848
142560 0.000576287508010864
144540 0.000398760224925354
146520 0.000341506791301072
148500 0.000270654505584389
150480 0.000279174273600802
152460 0.000198916270164773
154440 0.00019496945606079
156420 0.000118537398520857
158400 9.58024538704194e-05
160380 9.25647109397687e-05
162360 7.61142364353873e-05
164340 5.47374547750223e-05
166320 4.38467832282186e-05
168300 3.90125787816942e-05
170280 3.30152724927757e-05
172260 2.22524467972107e-05
174240 1.65164783538785e-05
176220 9.84163489192724e-06
178200 7.82660299591953e-06
180180 4.13157886214321e-06
182160 3.21969969263591e-06
184140 2.05490528060182e-06
186120 1.56270061779651e-06
188100 9.02568331184739e-07
};
\addplot [thick, color1, mark=diamond*, mark size=1.5pt, mark repeat=10,  opacity=1]
table {%
0 1176209.375
3960 412909.8125
7920 148737.34375
9900 92926.0078125
11880 55064.22265625
13860 36182.28515625
15840 22703.181640625
17820 14517.822265625
19800 13189.4990234375
21780 10557.7763671875
23760 9109.9658203125
25740 7341.646484375
31680 5007.67333984375
33660 5184.6484375
35640 4405.0390625
37620 4350.2265625
39600 4965.4580078125
41580 5315.5537109375
43560 6472.447265625
45540 4218.21533203125
47520 4569.61328125
49500 4597.86181640625
51480 4713.9775390625
53460 4971.6416015625
55440 7547.03515625
57420 5886.03173828125
59400 7030.62890625
61380 4854.498046875
63360 5779.41943359375
65340 6767.97314453125
67320 8817.76953125
69300 4912.84228515625
71280 4887.064453125
73260 4429.927734375
77220 5286.060546875
79200 5344.4072265625
81180 6058.84228515625
83160 6471.466796875
85140 6303.99169921875
87120 6474.35205078125
89100 5349.70849609375
91080 6407.7275390625
93060 5869.92626953125
95040 8594.447265625
97020 5621.64453125
99000 5798.00048828125
100980 6388.0234375
102960 5490.51171875
104940 4206.2021484375
106920 4436.484375
108900 4286.33642578125
110880 3591.466796875
112860 4495.99755859375
114840 3782.91430664062
116820 3836.5341796875
118800 3962.1455078125
120780 6333.8173828125
122760 9038.119140625
124740 6911.64208984375
126720 6324.94677734375
128700 5390.35888671875
130680 4345.5458984375
132660 6161.57763671875
134640 5660.6337890625
136620 6735.64453125
138600 6100.0166015625
140580 6408.84619140625
142560 5577.0791015625
144540 4613.95849609375
146520 5941.005859375
148500 5618.39892578125
150480 7508.82861328125
152460 5618.72265625
154440 8082.98974609375
156420 6946.09326171875
158400 9916.7119140625
160380 11865.8369140625
162360 11706.4619140625
164340 9342.267578125
166320 7742.572265625
168300 7725.43603515625
170280 8543.1162109375
172260 6050.515625
174240 5199.064453125
176220 4923.67724609375
178200 5320.98681640625
180180 5153.23583984375
182160 5544.14404296875
184140 4607.72412109375
186120 4574.103515625
188100 6027.15380859375
190080 5193.38525390625
192060 6327.5302734375
194040 6962.5439453125
196020 7355.1123046875
198000 7456.1435546875
};
\addplot [thick, color2, mark=star, mark size=2pt, mark repeat=10, opacity=1]
table {%
0 1176209.375
1979 804212.3125
3940 562323.4375
5931 403109.4375
7920 277834.78125
9888 189016.3125
11858 142851.96875
13858 103023.796875
15832 78778.828125
17809 63515.375
19795 45997.0234375
21778 35365.80078125
23768 27933.35546875
25739 23566.826171875
27759 16731.12109375
29735 12944.40234375
31726 10959.0283203125
33697 9512.9423828125
35684 7771.572265625
37673 6771.87939453125
39645 6299.61865234375
41641 4635.13720703125
45612 3060.64453125
47590 2735.90258789062
49576 2250.22412109375
53509 1343.63952636719
55481 1100.86291503906
57463 932.982849121094
59443 860.642517089844
61432 725.388488769531
63423 596.330749511719
65408 510.413024902344
67402 465.846862792969
69378 374.167663574219
71349 266.381439208984
73327 251.091644287109
75319 223.51741027832
77317 175.853897094727
81282 130.914840698242
85242 106.990104675293
87218 85.2318801879883
89192 61.943229675293
91180 61.3778991699219
93165 53.9365501403809
95153 45.9283027648926
97119 41.6114273071289
99103 32.8095664978027
101090 27.5928611755371
103076 24.7020149230957
105046 19.1882095336914
107036 13.2946605682373
109014 13.1551141738892
110976 13.4457368850708
114924 9.65417671203613
116908 9.8554630279541
118912 7.32296323776245
120908 5.97895956039429
122897 5.8477463722229
124888 4.62124919891357
126862 3.7676727771759
128832 3.59824776649475
130806 2.9799268245697
132779 2.75742197036743
134750 2.31962537765503
136730 2.31289172172546
138702 1.87575995922089
140695 1.4730840921402
142672 1.50009286403656
144647 1.49251592159271
146626 1.01755499839783
148617 1.00449800491333
150591 1.01607847213745
152594 0.818625211715698
156554 0.519822299480438
158553 0.476418673992157
160535 0.4053635597229
162516 0.261816561222076
164502 0.286628752946854
166503 0.258035391569138
168489 0.19637531042099
170440 0.155508443713188
172425 0.163850754499435
174390 0.155482620000839
176353 0.123653724789619
178348 0.100925467908382
180340 0.0763102099299431
184295 0.0711191445589066
186256 0.0510026477277279
188254 0.0457935445010662
190204 0.035576157271862
192173 0.0270742997527122
194179 0.0228930246084929
196135 0.0217794924974442
};
\addplot [thick, color1, opacity=1, dashed]
table {%
0 1176209.375
178600 36073.48046875
190000 29323.384765625
197600 25362.912109375
};
\addplot [thick, color2, mark=+, mark size=2pt, mark repeat=10, opacity=1, dashed, mark options={solid}]
table {%
0 1176209.375
1900 818191.875
3800 588269.8125
5700 436270.84375
11400 191088.375
13300 141484.4375
15200 109671.6484375
17100 83556.8046875
19000 65834.25
20900 50218.1796875
22800 37271.04296875
24700 29113.833984375
26600 23365.142578125
28500 18026.67578125
30400 14438.7216796875
36100 6299.2900390625
39900 4438.27001953125
41800 3593.04443359375
43700 2977.76098632812
45600 2541.12744140625
47500 2080.1572265625
51300 1258.08081054688
55100 825.39892578125
57000 721.7685546875
58900 580.865417480469
60800 399.425598144531
62700 311.321838378906
64600 272.700317382812
66500 198.073928833008
68400 162.344131469727
70300 144.539321899414
72200 109.759765625
76000 67.4799118041992
77900 49.3570022583008
79800 38.8949699401855
83600 27.1696434020996
85500 21.0609455108643
87400 17.5728530883789
89300 15.0065746307373
91200 12.2480192184448
95000 7.58635473251343
96900 6.10553455352783
98800 4.64244604110718
102600 3.21726655960083
104500 2.54531788825989
108300 1.7513085603714
110200 1.46388745307922
112100 1.18581819534302
114000 1.01577985286713
115900 0.849783062934875
117800 0.682567954063416
119700 0.514708340167999
121600 0.411474049091339
123500 0.375017374753952
125400 0.315451502799988
127300 0.246425002813339
129200 0.200936183333397
133000 0.12282045930624
134900 0.110804237425327
136800 0.0817147493362427
138700 0.0655393451452255
140600 0.0560640282928944
142500 0.0451344847679138
144400 0.0340853407979012
146300 0.0279290936887264
148200 0.0252106562256813
150100 0.0250619556754827
153900 0.0160457417368889
155800 0.0125525472685695
157700 0.0111036337912083
159600 0.00921135488897562
161500 0.00721240974962711
163400 0.00610800180584192
165300 0.00489481864497066
167200 0.00357043207623065
169100 0.00250764191150665
171000 0.00204253918491304
172900 0.00175007444340736
174800 0.00126474327407777
176700 0.00088677613530308
178600 0.000678340264130384
180500 0.000593783624935895
182400 0.000464776036096737
184300 0.000419485004385933
186200 0.000368082895874977
188100 0.000298747065244243
190000 0.000212792088859715
191900 0.000148036939208396
193800 0.000123376463307068
195700 9.78504685917869e-05
197600 8.93980977707542e-05
};
